Strategic Remote Attestation: Testbed for Internet-of-Things Devices and Stackelberg Security Game for Optimal Strategies

Internet of Things (IoT) devices and applications can have significant vulnerabilities, which may be exploited by adversaries to cause considerable harm. An important approach for mitigating this threat is remote attestation, which enables the defender to remotely verify the integrity of devices and their software. There are a number of approaches for remote attestation, and each has its unique advantages and disadvantages in terms of detection accuracy and computational cost. Further, an attestation method may be applied in multiple ways, such as various levels of software coverage. Therefore, to minimize both security risks and computational overhead, defenders need to decide strategically which attestation methods to apply and how to apply them, depending on the characteristic of the devices and the potential losses. To answer these questions, we first develop a testbed for remote attestation of IoT devices, which enables us to measure the detection accuracy and performance overhead of various attestation methods. Our testbed integrates two example IoT applications, memory-checksum based attestation, and a variety of software vulnerabilities that allow adversaries to inject arbitrary code into running applications. Second, we model the problem of finding an optimal strategy for applying remote attestation as a Stackelberg security game between a defender and an adversary. We characterize the defender's optimal attestation strategy in a variety of special cases. Finally, building on experimental results from our testbed, we evaluate our model and show that optimal strategic attestation can lead to significantly lower losses than naive baseline strategies.

==> Data/detection_rate_no_overlap.csv <==
num_of_blocks,block_size,covered_memory_size,detection_rate,spend_time,avg_spend_time
200,500,1.6911019626252937,1.8,7.875645875930786,0.015751291751861574
400,500,3.3822039252505873,3.4,10.453495025634766,0.02090699005126953
600,500,5.073305887875882,5.4,13.647146224975586,0.02729429244995117
800,500,6.764407850501175,6.6,15.622281312942505,0.03124456262588501
1000,500,8.455509813126469,7.4,16.080525875091553,0.032161051750183106
1200,500,10.146611775751763,12.8,13.366478204727173,0.026732956409454344
1400,500,11.837713738377056,12.0,16.98147439956665,0.0339629487991333
1600,500,13.52881570100235,14.2,16.795297384262085,0.03359059476852417
1800,500,15.219917663627644,16.2,17.40450620651245,0.0348090124130249
2000,500,16.911019626252937,18.0,18.938889503479004,0.03787777900695801
2200,500,18.60212158887823,23.2,20.541188716888428,0.04108237743377686
2400,500,20.293223551503527,19.6,22.0406551361084,0.044081310272216796
2600,500,21.98432551412882,22.8,25.040419578552246,0.05008083915710449
2800,500,23.675427476754113,23.8,26.033159494400024,0.05206631898880005
3000,500,25.366529439379406,24.0,26.993517637252808,0.053987035274505615
3200,500,27.0576314020047,28.4,36.85837697982788,0.07371675395965577
3400,500,28.748733364629995,27.4,30.57854652404785,0.061157093048095704
3600,500,30.439835327255288,29.4,31.233590126037598,0.0624671802520752
3800,500,32.13093728988058,30.6,32.540597677230835,0.06508119535446168
4000,500,33.822039252505874,33.4,33.557265520095825,0.06711453104019165
4200,500,35.51314121513117,34.6,34.58133363723755,0.06916266727447509
4400,500,37.20424317775646,39.0,36.82297396659851,0.07364594793319702
4600,500,38.89534514038176,37.6,38.01683759689331,0.07603367519378662
4800,500,40.58644710300705,39.2,39.83120536804199,0.07966241073608399
5000,500,42.27754906563234,41.6,41.29057717323303,0.08258115434646607
5200,500,43.96865102825764,47.2,42.42961764335632,0.08485923528671264
5400,500,45.65975299088293,46.4,44.269449949264526,0.08853889989852905
5600,500,47.350854953508225,47.2,45.59171175956726,0.09118342351913453
5800,500,49.04195691613352,51.0,47.97905945777893,0.09595811891555786
6000,500,50.73305887875881,51.0,49.43524932861328,0.09887049865722657
6200,500,52.42416084138411,49.8,52.24302530288696,0.10448605060577393
6400,500,54.1152628040094,50.6,52.26425123214722,0.10452850246429443
6600,500,55.806364766634694,56.8,54.48546314239502,0.10897092628479003
6800,500,57.49746672925999,59.8,55.3313102722168,0.1106626205444336
7000,500,59.18856869188528,56.0,58.48362350463867,0.11696724700927734
7200,500,60.879670654510576,62.4,59.21580910682678,0.11843161821365357
7400,500,62.570772617135866,60.2,60.2716748714447,0.12054334974288941
7600,500,64.26187457976116,64.4,62.75010347366333,0.12550020694732666
7800,500,65.95297654238645,62.6,63.867894411087036,0.12773578882217407
8000,500,67.64407850501175,66.6,66.26195502281189,0.13252391004562378
8200,500,69.33518046763704,73.6,68.18648052215576,0.1363729610443115
8400,500,71.02628243026234,69.8,68.45993280410767,0.13691986560821534
8600,500,72.71738439288764,73.2,69.85798573493958,0.13971597146987916
8800,500,74.40848635551292,74.8,71.62411212921143,0.14324822425842285
9000,500,76.09958831813822,79.2,74.63598084449768,0.14927196168899537
9200,500,77.79069028076351,80.2,75.76282501220703,0.15152565002441407
9400,500,79.48179224338881,79.0,77.68271064758301,0.155365421295166
9600,500,81.1728942060141,81.0,79.10885524749756,0.1582177104949951
9800,500,82.86399616863939,83.8,80.95715522766113,0.16191431045532226
10000,500,84.55509813126469,84.0,82.16709208488464,0.16433418416976928
10200,500,86.24620009388998,85.6,82.7756860256195,0.16555137205123902
10400,500,87.93730205651528,89.0,84.2365345954895,0.168473069190979
10600,500,89.62840401914058,91.2,86.4603157043457,0.1729206314086914
10800,500,91.31950598176586,91.4,89.31193256378174,0.17862386512756348
11000,500,93.01060794439115,92.4,91.67520880699158,0.18335041761398316
11200,500,94.70170990701645,96.4,91.99134635925293,0.18398269271850587
11400,500,96.39281186964175,95.2,93.59490466117859,0.18718980932235718
11600,500,98.08391383226704,98.0,94.4892418384552,0.1889784836769104
11800,500,99.77501579489233,99.8,95.95727157592773,0.19191454315185547
12000,500,101.46611775751762,100.0,95.86503887176514,0.19173007774353026


==> Data/detection_rate_overlap.csv <==
num_of_blocks,block_size,covered_memory_size,detection_rate,spend_time,avg_spend_time
200,500,1.6911019626252937,1.0,7.4240498542785645,0.01484809970855713
400,500,3.3822039252505873,3.0,10.112584114074707,0.020225168228149414
600,500,5.073305887875882,5.4,13.278873205184937,0.026557746410369874
800,500,6.764407850501175,9.4,15.246375322341919,0.030492750644683837
1000,500,8.455509813126469,7.4,18.319038152694702,0.03663807630538941
1200,500,10.146611775751763,12.2,12.858369588851929,0.025716739177703857
1400,500,11.837713738377056,10.4,13.932963609695435,0.02786592721939087
1600,500,13.52881570100235,15.6,26.506447792053223,0.03301289558410645
1800,500,15.219917663627644,12.4,17.202951669692993,0.034405903339385986
2000,500,16.911019626252937,16.2,18.216694593429565,0.03643338918685913
2200,500,18.60212158887823,17.2,19.587543725967407,0.03917508745193481
2400,500,20.293223551503527,16.6,21.760843753814697,0.04352168750762939
2600,500,21.98432551412882,20.6,22.62389349937439,0.045247786998748776
2800,500,23.675427476754113,22.2,24.551966428756714,0.049103932857513424
3000,500,25.366529439379406,21.4,26.533021688461304,0.053066043376922604
3200,500,27.0576314020047,22.2,29.682895183563232,0.05936579036712646
3400,500,28.748733364629995,25.0,35.118306159973145,0.0702366123199463
3600,500,30.439835327255288,27.2,30.86222505569458,0.06172445011138916
3800,500,32.13093728988058,26.8,31.465173482894897,0.0629303469657898
4000,500,33.822039252505874,31.0,33.06999731063843,0.06613999462127686
4200,500,35.51314121513117,29.8,34.346649169921875,0.06869329833984375
4400,500,37.20424317775646,30.0,36.212453842163086,0.07242490768432618
4600,500,38.89534514038176,29.2,37.39374232292175,0.0747874846458435
4800,500,40.58644710300705,31.2,39.15821862220764,0.07831643724441528
5000,500,42.27754906563234,35.0,40.77365183830261,0.08154730367660522
5200,500,43.96865102825764,33.8,41.86133313179016,0.08372266626358033
5400,500,45.65975299088293,38.4,43.26424241065979,0.08652848482131958
5600,500,47.350854953508225,39.8,45.05261206626892,0.09010522413253784
5800,500,49.04195691613352,41.0,46.627155780792236,0.09325431156158447
6000,500,50.73305887875881,38.2,48.65783739089966,0.09731567478179931
6200,500,52.42416084138411,41.6,50.23820424079895,0.1004764084815979
6400,500,54.1152628040094,43.6,51.54813766479492,0.10309627532958984
6600,500,55.806364766634694,40.2,53.8870952129364,0.1077741904258728
6800,500,57.49746672925999,41.4,55.77751541137695,0.1115550308227539
7000,500,59.18856869188528,45.2,58.0871696472168,0.11617433929443359
7200,500,60.879670654510576,44.8,58.96162939071655,0.1179232587814331
7400,500,62.570772617135866,51.0,59.42854118347168,0.11885708236694335
7600,500,64.26187457976116,44.0,61.38931941986084,0.12277863883972168
7800,500,65.95297654238645,50.2,63.11865997314453,0.12623731994628906
8000,500,67.64407850501175,50.8,65.36620306968689,0.13073240613937379
8200,500,69.33518046763704,49.4,67.7856228351593,0.1355712456703186
8400,500,71.02628243026234,51.8,68.23723864555359,0.13647447729110718
8600,500,72.71738439288764,52.0,69.60000252723694,0.13920000505447389
8800,500,74.40848635551292,51.6,72.48817133903503,0.14497634267807008
9000,500,76.09958831813822,55.6,75.15090990066528,0.15030181980133056
9200,500,77.79069028076351,54.0,75.18424272537231,0.15036848545074463
9400,500,79.48179224338881,56.8,77.3702986240387,0.1547405972480774
9600,500,81.1728942060141,54.6,80.4113438129425,0.160822687625885
9800,500,82.86399616863939,59.0,81.01137161254883,0.16202274322509766
10000,500,84.55509813126469,59.0,81.51987743377686,0.1630397548675537
10200,500,86.24620009388998,55.4,82.60102844238281,0.16520205688476564
10400,500,87.93730205651528,58.4,85.64712309837341,0.17129424619674682
10600,500,89.62840401914058,55.8,85.27892732620239,0.17055785465240478
10800,500,91.31950598176586,61.8,86.62497925758362,0.17324995851516722
11000,500,93.01060794439115,62.4,89.6869044303894,0.1793738088607788
11200,500,94.70170990701645,62.6,91.28810739517212,0.18257621479034425
11400,500,96.39281186964175,61.8,91.69419288635254,0.18338838577270508
11600,500,98.08391383226704,64.2,93.12976431846619,0.18625952863693238
11800,500,99.77501579489233,63.8,95.19410872459412,0.19038821744918824
12000,500,101.46611775751762,67.8,96.12552881240845,0.1922510576248169


==> Data/irrigation_server.csv <==
num_of_blocks,block_size,covered_memory_size,detection_rate,avg_spend_time,spend_times
400,500,3.3822039252505873,2.6,0.023004,0.409 0.02 0.018 0.019 0.023 0.023 0.023 0.023 0.022 0.022 0.021 0.022 0.023 0.021 0.023 0.023 0.022 0.022 0.024 0.021 0.023 0.022 0.023 0.027 0.024 0.021 0.02 0.023 0.023 0.021 0.023 0.023 0.025 0.02 0.023 0.023 0.022 0.024 0.023 0.022 0.023 0.023 0.021 0.023 0.023 0.021 0.022 0.023 0.023 0.022 0.021 0.022 0.024 0.022 0.021 0.023 0.024 0.021 0.022 0.022 0.023 0.023 0.021 0.02 0.024 0.023 0.022 0.023 0.024 0.022 0.023 0.023 0.023 0.023 0.021 0.022 0.024 0.024 0.022 0.023 0.021 0.024 0.022 0.022 0.021 0.023 0.026 0.021 0.022 0.021 0.021 0.026 0.023 0.022 0.023 0.025 0.023 0.022 0.022 0.024 0.021 0.021 0.024 0.022 0.025 0.021 0.022 0.022 0.023 0.023 0.022 0.023 0.022 0.023 0.023 0.024 0.022 0.02 0.022 0.023 0.023 0.022 0.022 0.022 0.024 0.023 0.021 0.024 0.024 0.025 0.022 0.023 0.023 0.023 0.022 0.023 0.023 0.022 0.022 0.021 0.022 0.022 0.022 0.023 0.025 0.021 0.024 0.024 0.023 0.026 0.022 0.024 0.024 0.022 0.025 0.024 0.024 0.024 0.026 0.023 0.021 0.023 0.025 0.024 0.024 0.024 0.023 0.022 0.024 0.024 0.024 0.023 0.022 0.024 0.024 0.024 0.022 0.023 0.021 0.023 0.024 0.022 0.026 0.024 0.022 0.022 0.024 0.023 0.022 0.024 0.026 0.022 0.025 0.024 0.022 0.022 0.024 0.023 0.022 0.023 0.024 0.023 0.024 0.024 0.021 0.024 0.024 0.021 0.022 0.023 0.022 0.023 0.024 0.023 0.023 0.023 0.022 0.024 0.023 0.021 0.024 0.024 0.02 0.022 0.023 0.022 0.022 0.022 0.02 0.021 0.022 0.023 0.021 0.021 0.022 0.023 0.021 0.021 0.024 0.023 0.023 0.022 0.022 0.02 0.023 0.021 0.02 0.02 0.024 0.02 0.022 0.021 0.021 0.021 0.022 0.021 0.022 0.023 0.021 0.023 0.021 0.02 0.021 0.021 0.021 0.021 0.023 0.021 0.021 0.022 0.02 0.021 0.022 0.021 0.021 0.021 0.021 0.021 0.023 0.02 0.022 0.022 0.021 0.023 0.022 0.021 0.023 0.021 0.021 0.021 0.022 0.02 0.022 0.021 0.02 0.021 0.022 0.02 0.022 0.021 0.023 0.021 0.023 0.021 0.022 0.022 0.02 0.023 0.022 0.021 0.021 0.024 0.022 0.022 0.021 0.021 0.023 0.021 0.021 0.022 0.023 0.02 0.022 0.022 0.022 0.021 0.022 0.021 0.022 0.023 0.021 0.022 0.024 0.02 0.022 0.024 0.021 0.023 0.021 0.021 0.023 0.023 0.021 0.021 0.026 0.02 0.021 0.023 0.022 0.022 0.023 0.022 0.023 0.022 0.021 0.021 0.023 0.021 0.021 0.022 0.023 0.023 0.022 0.021 0.022 0.022 0.02 0.023 0.023 0.02 0.022 0.022 0.022 0.022 0.021 0.021 0.022 0.021 0.02 0.025 0.024 0.021 0.021 0.021 0.022 0.023 0.021 0.022 0.022 0.023 0.022 0.021 0.022 0.022 0.021 0.023 0.02 0.022 0.023 0.021 0.024 0.022 0.02 0.023 0.024 0.021 0.023 0.022 0.021 0.022 0.022 0.022 0.021 0.023 0.021 0.022 0.022 0.023 0.024 0.025 0.02 0.023 0.021 0.022 0.022 0.02 0.022 0.023 0.02 0.02 0.02 0.023 0.021 0.022 0.021 0.021 0.021 0.022 0.022 0.023 0.027 0.022 0.02 0.021 0.024 0.021 0.023 0.022 0.021 0.022 0.023 0.021 0.023 0.023 0.022 0.024 0.023 0.02 0.022 0.024 0.022 0.022 0.023 0.02 0.024 0.023 0.019 0.02 0.023 0.021 0.024 0.022 0.02 0.023 0.023 0.021 0.022 0.022 0.02 0.022 0.022 0.02 0.023 0.023 0.023 0.022 0.022 0.021 0.024 0.021 0.021 0.022 0.022 0.021 0.021 0.022 0.022 0.021 0.023 0.022
800,500,6.764407850501175,7.2,0.027550000000000076,0.032 0.032 0.033 0.036 0.034 0.037 0.033 0.034 0.036 0.035 0.035 0.034 0.035 0.034 0.034 0.033 0.034 0.034 0.034 0.034 0.032 0.033 0.034 0.035 0.034 0.034 0.034 0.033 0.034 0.034 0.034 0.034 0.035 0.033 0.034 0.035 0.035 0.033 0.034 0.033 0.033 0.036 0.034 0.035 0.034 0.033 0.034 0.034 0.034 0.033 0.035 0.034 0.033 0.034 0.033 0.034 0.034 0.034 0.034 0.035 0.033 0.034 0.035 0.033 0.035 0.034 0.034 0.035 0.034 0.033 0.034 0.035 0.033 0.034 0.034 0.034 0.035 0.035 0.033 0.035 0.035 0.034 0.033 0.034 0.034 0.035 0.034 0.033 0.035 0.035 0.035 0.034 0.036 0.034 0.033 0.035 0.034 0.036 0.034 0.033 0.034 0.035 0.033 0.034 0.034 0.033 0.033 0.034 0.034 0.033 0.036 0.034 0.033 0.035 0.034 0.034 0.035 0.033 0.033 0.035 0.034 0.035 0.034 0.033 0.033 0.034 0.033 0.034 0.035 0.034 0.034 0.034 0.034 0.034 0.035 0.034 0.034 0.034 0.034 0.033 0.035 0.034 0.034 0.035 0.034 0.034 0.034 0.033 0.034 0.035 0.035 0.033 0.039 0.034 0.034 0.034 0.034 0.033 0.034 0.035 0.034 0.034 0.034 0.034 0.034 0.035 0.034 0.033 0.034 0.035 0.033 0.033 0.034 0.035 0.033 0.034 0.034 0.033 0.033 0.035 0.033 0.034 0.034 0.033 0.034 0.035 0.033 0.035 0.034 0.033 0.034 0.035 0.034 0.033 0.034 0.034 0.034 0.035 0.034 0.035 0.034 0.034 0.035 0.034 0.033 0.033 0.035 0.033 0.034 0.036 0.034 0.034 0.034 0.035 0.033 0.037 0.035 0.034 0.034 0.035 0.033 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.035 0.034 0.033 0.034 0.034 0.035 0.034 0.034 0.033 0.034 0.034 0.033 0.033 0.034 0.034 0.033 0.033 0.035 0.033 0.034 0.035 0.034 0.034 0.035 0.034 0.033 0.034 0.034 0.033 0.034 0.034 0.033 0.035 0.033 0.034 0.034 0.034 0.034 0.035 0.034 0.035 0.036 0.033 0.036 0.033 0.034 0.035 0.037 0.033 0.047 0.062 0.069 0.033 0.033 0.04 0.032 0.032 0.033 0.058 0.072 0.05 0.055 0.045 0.052 0.047 0.058 0.065 0.059 0.054 0.045 0.034 0.042 0.059 0.036 0.034 0.041 0.049 0.056 0.044 0.041 0.066 0.037 0.059 0.049 0.069 0.041 0.034 0.047 0.039 0.039 0.045 0.046 0.046 0.05 0.052 0.037 0.043 0.052 0.035 0.045 0.064 0.068 0.034 0.063 0.039 0.076 0.041 0.033 0.051 0.039 0.041 0.035 0.043 0.043 0.041 0.035 0.04 0.045 0.04 0.035 0.043 0.048 0.054 0.033 0.035 0.039 0.039 0.05 0.046 0.047 0.045 0.044 0.043 0.051 0.045 0.039 0.045 0.036 0.037 0.061 0.063 0.048 0.054 0.062 0.039 0.044 0.048 0.045 0.055 0.034 0.05 0.061 0.047 0.05 0.075 0.066 0.048 0.042 0.046 0.039 0.046 0.044 0.037 0.04 0.035 0.035 0.036 0.035 0.036 0.034 0.034 0.034 0.033 0.034 0.035 0.056 0.038 0.045 0.037 0.057 0.04 0.046 0.043 0.052 0.036 0.034 0.035 0.033 0.035 0.036 0.035 0.036 0.037 0.035 0.035 0.035 0.036 0.036 0.036 0.037 0.036 0.037 0.036 0.036 0.036 0.036 0.037 0.036 0.037 0.035 0.035 0.037 0.035 0.037 0.036 0.037 0.036 0.036 0.035 0.037 0.038 0.035 0.036 0.037 0.037 0.036 0.036 0.035 0.036 0.036 0.037 0.037 0.036 0.036 0.037 0.036 0.035 0.037 0.036 0.037 0.036 0.036 0.036 0.035 0.035 0.037 0.035 0.035 0.036 0.038 0.036 0.036 0.036 0.036 0.038 0.035 0.036 0.036 0.036 0.037 0.035 0.035 0.036 0.035 0.035 0.038 0.036 0.035 0.037 0.036 0.036 0.036
1200,500,10.146611775751763,9.6,0.028189999999999937,0.048 0.048 0.047 0.046 0.048 0.048 0.048 0.046 0.048 0.046 0.047 0.047 0.046 0.047 0.051 0.047 0.048 0.046 0.047 0.048 0.048 0.048 0.047 0.048 0.048 0.047 0.047 0.046 0.046 0.047 0.047 0.047 0.047 0.047 0.048 0.049 0.047 0.047 0.047 0.049 0.047 0.048 0.047 0.048 0.048 0.048 0.047 0.046 0.048 0.048 0.046 0.046 0.046 0.045 0.045 0.045 0.034 0.035 0.035 0.023 0.024 0.024 0.024 0.024 0.024 0.022 0.023 0.023 0.026 0.021 0.024 0.024 0.022 0.024 0.024 0.022 0.024 0.023 0.022 0.024 0.024 0.024 0.024 0.023 0.034 0.035 0.033 0.03 0.035 0.035 0.035 0.035 0.033 0.026 0.023 0.024 0.023 0.022 0.024 0.023 0.024 0.024 0.023 0.022 0.024 0.024 0.024 0.026 0.024 0.024 0.027 0.022 0.024 0.024 0.028 0.037 0.036 0.027 0.023 0.023 0.024 0.023 0.035 0.034 0.034 0.023 0.022 0.024 0.024 0.022 0.022 0.024 0.023 0.022 0.025 0.023 0.025 0.023 0.023 0.024 0.025 0.022 0.024 0.024 0.025 0.025 0.034 0.034 0.035 0.026 0.023 0.025 0.024 0.033 0.034 0.034 0.035 0.034 0.035 0.023 0.024 0.024 0.024 0.022 0.023 0.023 0.024 0.023 0.021 0.027 0.022 0.024 0.022 0.023 0.023 0.023 0.024 0.035 0.035 0.036 0.023 0.023 0.024 0.025 0.023 0.024 0.024 0.022 0.033 0.033 0.034 0.025 0.023 0.023 0.023 0.024 0.022 0.024 0.025 0.022 0.027 0.024 0.024 0.022 0.023 0.023 0.023 0.023 0.034 0.034 0.036 0.026 0.022 0.024 0.023 0.023 0.025 0.025 0.022 0.023 0.034 0.034 0.034 0.022 0.022 0.025 0.023 0.023 0.024 0.024 0.023 0.022 0.024 0.023 0.023 0.023 0.024 0.025 0.025 0.022 0.033 0.034 0.034 0.025 0.024 0.025 0.023 0.023 0.026 0.022 0.023 0.034 0.036 0.035 0.025 0.023 0.022 0.023 0.025 0.021 0.025 0.023 0.023 0.023 0.023 0.025 0.022 0.023 0.023 0.023 0.024 0.026 0.036 0.035 0.035 0.023 0.026 0.022 0.024 0.022 0.024 0.023 0.023 0.033 0.036 0.034 0.022 0.023 0.025 0.023 0.025 0.024 0.023 0.022 0.023 0.023 0.024 0.023 0.024 0.024 0.024 0.021 0.025 0.035 0.035 0.034 0.026 0.022 0.025 0.024 0.025 0.022 0.024 0.024 0.023 0.037 0.034 0.034 0.034 0.034 0.034 0.022 0.022 0.025 0.023 0.023 0.023 0.024 0.023 0.025 0.023 0.024 0.025 0.034 0.034 0.034 0.024 0.024 0.025 0.023 0.024 0.024 0.024 0.024 0.024 0.022 0.024 0.024 0.023 0.037 0.034 0.035 0.034 0.034 0.035 0.026 0.023 0.024 0.023 0.025 0.024 0.023 0.026 0.033 0.033 0.035 0.025 0.023 0.023 0.024 0.022 0.025 0.024 0.025 0.022 0.025 0.022 0.024 0.022 0.024 0.022 0.022 0.024 0.024 0.035 0.033 0.035 0.024 0.023 0.023 0.025 0.024 0.024 0.024 0.023 0.035 0.034 0.035 0.024 0.026 0.022 0.024 0.024 0.023 0.025 0.023 0.023 0.023 0.024 0.023 0.024 0.024 0.022 0.022 0.023 0.034 0.034 0.034 0.022 0.023 0.023 0.021 0.026 0.023 0.021 0.023 0.024 0.033 0.035 0.034 0.022 0.022 0.022 0.022 0.023 0.023 0.021 0.023 0.023 0.022 0.022 0.023 0.022 0.022 0.022 0.022 0.022 0.024 0.033 0.033 0.033 0.022 0.021 0.023 0.022 0.023 0.022 0.021 0.022 0.022 0.034 0.034 0.034 0.023 0.023 0.021 0.023 0.023 0.024 0.022 0.022 0.024 0.022 0.023 0.026 0.024 0.025 0.023 0.025 0.024 0.03 0.034 0.034 0.03 0.022 0.024 0.024 0.024 0.024 0.025 0.023 0.023 0.037 0.035 0.035 0.022 0.024 0.023 0.022 0.027
1600,500,13.52881570100235,11.8,0.03459999999999995,0.055 0.057 0.058 0.057 0.059 0.059 0.057 0.059 0.057 0.059 0.057 0.059 0.057 0.056 0.059 0.058 0.058 0.058 0.058 0.057 0.058 0.057 0.059 0.057 0.058 0.059 0.059 0.058 0.057 0.057 0.059 0.058 0.058 0.059 0.058 0.059 0.058 0.059 0.058 0.058 0.057 0.059 0.058 0.058 0.057 0.057 0.058 0.057 0.058 0.058 0.057 0.058 0.058 0.058 0.057 0.058 0.058 0.058 0.059 0.057 0.059 0.057 0.057 0.058 0.057 0.058 0.058 0.059 0.058 0.057 0.059 0.057 0.057 0.057 0.058 0.06 0.058 0.057 0.059 0.058 0.057 0.058 0.058 0.058 0.057 0.059 0.057 0.058 0.057 0.056 0.059 0.057 0.058 0.058 0.057 0.06 0.058 0.058 0.06 0.057 0.057 0.057 0.057 0.058 0.059 0.058 0.058 0.057 0.058 0.057 0.058 0.057 0.056 0.058 0.058 0.058 0.059 0.058 0.058 0.057 0.058 0.059 0.057 0.057 0.059 0.059 0.058 0.059 0.057 0.057 0.043 0.043 0.042 0.042 0.042 0.036 0.029 0.03 0.029 0.03 0.028 0.03 0.029 0.029 0.029 0.03 0.03 0.029 0.028 0.03 0.029 0.029 0.044 0.043 0.029 0.028 0.028 0.028 0.03 0.042 0.043 0.042 0.042 0.038 0.029 0.029 0.03 0.029 0.028 0.029 0.028 0.029 0.029 0.03 0.029 0.029 0.028 0.045 0.043 0.03 0.028 0.029 0.029 0.03 0.029 0.029 0.03 0.043 0.042 0.043 0.043 0.039 0.03 0.03 0.028 0.029 0.029 0.029 0.029 0.029 0.029 0.043 0.044 0.04 0.028 0.028 0.03 0.028 0.028 0.029 0.028 0.029 0.028 0.029 0.028 0.044 0.042 0.043 0.043 0.038 0.029 0.029 0.029 0.028 0.029 0.029 0.044 0.043 0.028 0.028 0.028 0.027 0.029 0.028 0.029 0.029 0.032 0.031 0.032 0.03 0.028 0.029 0.028 0.044 0.042 0.042 0.042 0.037 0.028 0.029 0.043 0.043 0.039 0.029 0.029 0.029 0.029 0.028 0.028 0.03 0.03 0.028 0.03 0.028 0.029 0.028 0.031 0.029 0.028 0.028 0.03 0.042 0.041 0.042 0.041 0.056 0.041 0.041 0.04 0.041 0.029 0.028 0.028 0.03 0.028 0.029 0.029 0.028 0.028 0.029 0.028 0.03 0.028 0.027 0.03 0.028 0.029 0.028 0.043 0.042 0.036 0.028 0.028 0.043 0.045 0.039 0.029 0.029 0.028 0.029 0.028 0.027 0.03 0.027 0.029 0.028 0.028 0.028 0.03 0.028 0.028 0.028 0.029 0.029 0.044 0.042 0.042 0.042 0.056 0.044 0.032 0.029 0.029 0.029 0.028 0.029 0.028 0.029 0.029 0.029 0.028 0.029 0.031 0.029 0.029 0.03 0.03 0.027 0.029 0.028 0.029 0.027 0.04 0.043 0.055 0.042 0.032 0.028 0.029 0.028 0.027 0.028 0.027 0.028 0.028 0.028 0.027 0.028 0.027 0.029 0.027 0.028 0.028 0.029 0.027 0.028 0.028 0.027 0.028 0.042 0.041 0.055 0.056 0.056 0.056 0.056 0.056 0.056 0.057 0.056 0.057 0.055 0.058 0.055 0.057 0.056 0.056 0.056 0.056 0.058 0.056 0.055 0.056 0.057 0.056 0.057 0.055 0.055 0.055 0.057 0.057 0.056 0.058 0.056 0.054 0.055 0.058 0.056 0.056 0.057 0.055 0.056 0.054 0.058 0.054 0.055 0.055 0.057 0.057 0.056 0.056 0.056 0.056 0.057 0.055 0.056 0.056 0.056 0.058 0.057 0.057 0.056 0.056 0.058 0.056 0.057 0.056 0.057 0.055 0.055 0.057 0.055 0.057 0.056 0.055 0.056 0.056 0.055 0.057 0.056 0.056 0.057 0.055 0.056 0.057 0.056 0.056 0.056 0.057 0.057 0.057 0.056 0.056 0.055 0.056 0.057 0.057 0.056 0.055 0.057 0.055 0.055 0.056 0.055 0.055 0.056 0.056 0.057 0.055 0.056 0.057 0.055 0.055 0.055 0.056 0.056 0.055 0.056 0.057 0.056
2000,500,16.911019626252937,17.0,0.03604199999999997,0.064 0.068 0.05 0.036 0.033 0.032 0.034 0.033 0.032 0.033 0.033 0.033 0.033 0.034 0.034 0.033 0.033 0.033 0.032 0.034 0.033 0.033 0.037 0.05 0.065 0.05 0.033 0.032 0.033 0.032 0.033 0.032 0.033 0.032 0.033 0.032 0.033 0.033 0.034 0.032 0.032 0.033 0.032 0.032 0.033 0.049 0.065 0.049 0.035 0.031 0.033 0.033 0.033 0.033 0.033 0.033 0.032 0.034 0.035 0.032 0.033 0.032 0.032 0.032 0.032 0.034 0.033 0.032 0.051 0.066 0.048 0.033 0.034 0.033 0.032 0.033 0.033 0.033 0.032 0.033 0.033 0.033 0.033 0.033 0.033 0.032 0.033 0.034 0.033 0.033 0.049 0.049 0.051 0.049 0.031 0.032 0.034 0.032 0.033 0.032 0.033 0.033 0.032 0.033 0.033 0.032 0.033 0.033 0.034 0.032 0.032 0.031 0.032 0.049 0.062 0.048 0.041 0.033 0.033 0.032 0.032 0.033 0.033 0.033 0.033 0.033 0.033 0.032 0.032 0.032 0.032 0.034 0.033 0.032 0.033 0.038 0.049 0.065 0.05 0.033 0.034 0.034 0.033 0.032 0.033 0.032 0.033 0.033 0.033 0.033 0.033 0.034 0.032 0.033 0.034 0.033 0.034 0.032 0.05 0.052 0.05 0.049 0.032 0.034 0.032 0.033 0.032 0.033 0.032 0.033 0.033 0.032 0.033 0.034 0.032 0.033 0.033 0.032 0.033 0.033 0.033 0.049 0.068 0.048 0.034 0.034 0.033 0.033 0.032 0.033 0.033 0.034 0.033 0.032 0.032 0.033 0.034 0.033 0.032 0.032 0.032 0.032 0.032 0.049 0.049 0.051 0.05 0.031 0.032 0.033 0.032 0.032 0.033 0.034 0.033 0.034 0.032 0.033 0.032 0.033 0.033 0.034 0.035 0.032 0.033 0.033 0.051 0.067 0.049 0.035 0.032 0.033 0.033 0.033 0.033 0.033 0.032 0.032 0.032 0.033 0.034 0.034 0.032 0.032 0.033 0.033 0.032 0.034 0.049 0.049 0.053 0.049 0.033 0.032 0.035 0.032 0.032 0.034 0.034 0.033 0.033 0.033 0.033 0.033 0.033 0.033 0.033 0.033 0.034 0.033 0.032 0.049 0.068 0.049 0.033 0.032 0.033 0.034 0.033 0.032 0.033 0.033 0.033 0.033 0.033 0.034 0.034 0.033 0.033 0.034 0.033 0.033 0.033 0.05 0.051 0.05 0.049 0.032 0.033 0.033 0.033 0.034 0.032 0.032 0.033 0.033 0.033 0.033 0.032 0.033 0.033 0.032 0.033 0.034 0.032 0.032 0.05 0.068 0.049 0.033 0.032 0.034 0.033 0.033 0.032 0.033 0.033 0.033 0.032 0.033 0.033 0.034 0.033 0.032 0.032 0.033 0.033 0.033 0.048 0.05 0.054 0.049 0.032 0.033 0.033 0.032 0.032 0.034 0.034 0.033 0.033 0.034 0.035 0.033 0.033 0.033 0.033 0.033 0.033 0.033 0.033 0.049 0.066 0.049 0.035 0.033 0.033 0.033 0.035 0.033 0.033 0.033 0.032 0.033 0.032 0.033 0.033 0.032 0.032 0.034 0.034 0.033 0.033 0.048 0.049 0.053 0.049 0.032 0.032 0.033 0.032 0.033 0.034 0.033 0.033 0.032 0.032 0.032 0.033 0.032 0.034 0.032 0.033 0.033 0.033 0.033 0.049 0.066 0.05 0.034 0.035 0.033 0.032 0.033 0.032 0.033 0.033 0.033 0.033 0.033 0.032 0.034 0.033 0.033 0.033 0.033 0.033 0.033 0.034 0.05 0.067 0.05 0.032 0.033 0.033 0.032 0.033 0.032 0.033 0.032 0.033 0.032 0.033 0.033 0.033 0.033 0.034 0.033 0.034 0.032 0.034 0.051 0.066 0.051 0.033 0.031 0.033 0.033 0.033 0.033 0.034 0.033 0.035 0.034 0.033 0.032 0.033 0.033 0.034 0.032 0.033 0.035 0.034 0.043 0.049 0.059 0.049 0.031 0.032 0.032 0.033 0.033 0.032 0.032 0.033 0.035 0.033 0.033 0.033 0.033 0.032 0.033 0.033 0.033 0.033 0.034 0.048 0.066 0.048 0.036
2400,500,20.293223551503527,21.0,0.04274000000000006,0.078 0.07 0.037 0.038 0.037 0.038 0.038 0.038 0.038 0.038 0.037 0.037 0.039 0.038 0.038 0.038 0.037 0.038 0.039 0.038 0.078 0.08 0.073 0.039 0.037 0.037 0.037 0.038 0.036 0.037 0.037 0.036 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.078 0.068 0.037 0.037 0.038 0.037 0.036 0.036 0.036 0.04 0.036 0.036 0.037 0.037 0.038 0.038 0.037 0.037 0.037 0.037 0.081 0.079 0.08 0.037 0.036 0.037 0.037 0.038 0.037 0.037 0.037 0.037 0.036 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.037 0.08 0.08 0.078 0.037 0.037 0.038 0.037 0.039 0.038 0.036 0.037 0.037 0.036 0.039 0.037 0.037 0.038 0.038 0.038 0.037 0.037 0.079 0.082 0.079 0.037 0.037 0.039 0.038 0.036 0.037 0.037 0.039 0.038 0.037 0.037 0.038 0.037 0.037 0.036 0.037 0.037 0.037 0.079 0.081 0.078 0.037 0.037 0.036 0.037 0.036 0.037 0.037 0.037 0.038 0.037 0.037 0.038 0.037 0.037 0.037 0.037 0.038 0.037 0.078 0.065 0.037 0.036 0.039 0.037 0.037 0.037 0.036 0.037 0.039 0.038 0.038 0.037 0.038 0.037 0.037 0.037 0.038 0.039 0.079 0.06 0.037 0.037 0.037 0.038 0.037 0.036 0.038 0.036 0.037 0.037 0.039 0.037 0.036 0.037 0.038 0.037 0.037 0.037 0.078 0.068 0.037 0.036 0.036 0.037 0.037 0.038 0.038 0.037 0.038 0.038 0.037 0.038 0.037 0.037 0.038 0.036 0.037 0.037 0.078 0.072 0.057 0.038 0.039 0.038 0.038 0.038 0.038 0.038 0.038 0.037 0.037 0.038 0.038 0.038 0.037 0.037 0.038 0.04 0.061 0.079 0.08 0.078 0.038 0.039 0.037 0.037 0.037 0.037 0.038 0.037 0.037 0.038 0.039 0.038 0.037 0.037 0.039 0.037 0.038 0.039 0.078 0.065 0.037 0.038 0.037 0.039 0.038 0.04 0.038 0.038 0.038 0.038 0.037 0.038 0.039 0.038 0.038 0.038 0.038 0.041 0.08 0.08 0.069 0.037 0.037 0.037 0.037 0.039 0.037 0.037 0.037 0.037 0.037 0.038 0.037 0.037 0.036 0.037 0.038 0.037 0.038 0.08 0.079 0.079 0.037 0.037 0.038 0.038 0.038 0.037 0.036 0.037 0.037 0.037 0.037 0.036 0.037 0.037 0.04 0.038 0.037 0.037 0.078 0.073 0.059 0.039 0.038 0.037 0.038 0.037 0.038 0.037 0.038 0.038 0.038 0.038 0.038 0.038 0.038 0.037 0.037 0.041 0.059 0.08 0.08 0.08 0.037 0.037 0.037 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.036 0.037 0.037 0.037 0.037 0.037 0.037 0.08 0.068 0.037 0.037 0.037 0.038 0.037 0.037 0.038 0.037 0.037 0.037 0.037 0.037 0.038 0.038 0.037 0.038 0.037 0.037 0.08 0.08 0.075 0.037 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.039 0.037 0.037 0.037 0.036 0.037 0.038 0.038 0.037 0.038 0.077 0.07 0.037 0.037 0.037 0.037 0.038 0.037 0.037 0.038 0.037 0.037 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.036 0.079 0.081 0.079 0.037 0.036 0.038 0.038 0.037 0.04 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.036 0.037 0.037 0.037 0.078 0.08 0.078 0.037 0.037 0.037 0.036 0.037 0.038 0.039 0.037 0.037 0.038 0.038 0.038 0.037 0.038 0.039 0.037 0.038 0.037 0.081 0.08 0.08 0.038 0.037 0.038 0.038 0.038 0.039 0.038 0.038 0.04 0.038 0.038 0.037 0.037 0.038 0.038 0.037 0.038 0.038 0.078 0.079 0.074 0.037 0.038 0.038 0.038 0.038 0.038 0.038 0.037 0.038 0.037 0.038 0.041 0.037 0.038 0.039 0.038 0.038 0.042 0.078 0.078 0.073 0.037
2800,500,23.675427476754113,26.8,0.048086,0.09 0.092 0.095 0.065 0.059 0.043 0.042 0.043 0.042 0.043 0.042 0.042 0.042 0.042 0.041 0.043 0.041 0.041 0.065 0.053 0.054 0.067 0.043 0.043 0.042 0.043 0.043 0.044 0.043 0.042 0.043 0.043 0.042 0.044 0.043 0.065 0.058 0.045 0.068 0.066 0.067 0.042 0.044 0.043 0.043 0.043 0.043 0.042 0.043 0.043 0.043 0.064 0.066 0.043 0.044 0.044 0.062 0.067 0.043 0.043 0.044 0.043 0.042 0.043 0.042 0.042 0.042 0.042 0.066 0.058 0.043 0.045 0.042 0.067 0.066 0.043 0.043 0.044 0.043 0.043 0.042 0.043 0.043 0.043 0.043 0.066 0.059 0.043 0.043 0.043 0.067 0.06 0.042 0.043 0.042 0.041 0.044 0.043 0.043 0.043 0.043 0.042 0.067 0.059 0.044 0.043 0.044 0.067 0.059 0.043 0.044 0.043 0.043 0.044 0.044 0.043 0.043 0.044 0.043 0.067 0.066 0.043 0.042 0.042 0.067 0.052 0.042 0.043 0.042 0.043 0.042 0.043 0.042 0.042 0.042 0.042 0.05 0.065 0.066 0.066 0.067 0.064 0.042 0.044 0.043 0.043 0.043 0.043 0.044 0.043 0.043 0.043 0.043 0.044 0.043 0.066 0.059 0.068 0.059 0.043 0.043 0.042 0.043 0.044 0.042 0.043 0.042 0.044 0.043 0.043 0.045 0.042 0.066 0.058 0.067 0.058 0.042 0.042 0.042 0.041 0.042 0.043 0.042 0.042 0.042 0.041 0.042 0.042 0.042 0.066 0.065 0.067 0.065 0.043 0.041 0.043 0.042 0.043 0.042 0.043 0.041 0.042 0.042 0.041 0.042 0.042 0.065 0.065 0.069 0.067 0.043 0.042 0.043 0.043 0.044 0.044 0.045 0.043 0.043 0.043 0.043 0.044 0.042 0.066 0.054 0.065 0.064 0.042 0.043 0.043 0.043 0.043 0.042 0.044 0.043 0.042 0.044 0.043 0.043 0.044 0.066 0.053 0.066 0.065 0.042 0.042 0.043 0.042 0.043 0.042 0.043 0.042 0.042 0.042 0.043 0.044 0.044 0.067 0.057 0.06 0.068 0.042 0.043 0.043 0.044 0.043 0.044 0.043 0.044 0.042 0.043 0.042 0.043 0.044 0.066 0.061 0.066 0.067 0.043 0.043 0.043 0.043 0.043 0.043 0.042 0.043 0.042 0.043 0.043 0.042 0.044 0.068 0.066 0.067 0.056 0.045 0.043 0.042 0.043 0.043 0.045 0.043 0.044 0.042 0.043 0.043 0.043 0.043 0.067 0.06 0.068 0.059 0.042 0.042 0.042 0.042 0.042 0.041 0.042 0.042 0.043 0.043 0.043 0.044 0.044 0.066 0.061 0.068 0.06 0.042 0.042 0.041 0.042 0.044 0.042 0.042 0.043 0.042 0.044 0.041 0.042 0.042 0.065 0.065 0.069 0.062 0.042 0.043 0.043 0.043 0.044 0.044 0.044 0.043 0.043 0.042 0.043 0.043 0.043 0.067 0.057 0.067 0.059 0.043 0.043 0.042 0.044 0.043 0.043 0.042 0.042 0.044 0.042 0.044 0.043 0.043 0.066 0.058 0.067 0.058 0.042 0.043 0.043 0.043 0.043 0.043 0.043 0.042 0.045 0.042 0.043 0.042 0.043 0.065 0.059 0.067 0.059 0.043 0.043 0.043 0.044 0.042 0.042 0.043 0.044 0.044 0.044 0.043 0.044 0.043 0.068 0.066 0.068 0.066 0.065 0.041 0.042 0.043 0.042 0.043 0.043 0.044 0.043 0.043 0.044 0.043 0.051 0.066 0.045 0.043 0.05 0.066 0.042 0.042 0.043 0.042 0.042 0.042 0.044 0.043 0.043 0.044 0.042 0.043 0.066 0.055 0.043 0.043 0.067 0.055 0.044 0.043 0.044 0.043 0.044 0.043 0.043 0.042 0.043 0.044 0.043 0.066 0.058 0.042 0.043 0.067 0.065 0.042 0.042 0.044 0.042 0.042 0.042 0.044 0.043 0.044 0.043 0.042 0.067 0.057 0.043 0.043 0.067 0.067 0.043 0.043 0.042 0.042 0.044 0.043 0.043 0.044 0.042 0.043 0.043 0.066 0.053 0.043 0.044 0.067
3200,500,27.0576314020047,29.6,0.060999999999982,0.1 0.102 0.104 0.103 0.102 0.103 0.102 0.102 0.102 0.102 0.102 0.103 0.102 0.102 0.103 0.103 0.102 0.102 0.102 0.103 0.103 0.104 0.104 0.102 0.103 0.104 0.102 0.103 0.103 0.103 0.103 0.103 0.104 0.103 0.103 0.103 0.102 0.103 0.103 0.104 0.103 0.102 0.104 0.102 0.105 0.104 0.104 0.103 0.104 0.103 0.103 0.102 0.103 0.104 0.102 0.103 0.101 0.104 0.103 0.103 0.104 0.103 0.104 0.103 0.103 0.104 0.103 0.104 0.104 0.103 0.103 0.103 0.102 0.104 0.103 0.103 0.103 0.103 0.103 0.102 0.104 0.102 0.103 0.103 0.103 0.103 0.103 0.103 0.101 0.102 0.105 0.103 0.102 0.103 0.103 0.103 0.104 0.103 0.102 0.103 0.103 0.103 0.105 0.105 0.105 0.104 0.103 0.104 0.102 0.102 0.104 0.102 0.102 0.105 0.104 0.103 0.102 0.101 0.103 0.103 0.103 0.102 0.102 0.103 0.104 0.104 0.104 0.102 0.102 0.102 0.102 0.104 0.102 0.103 0.103 0.103 0.103 0.103 0.102 0.102 0.104 0.102 0.102 0.102 0.103 0.102 0.102 0.102 0.103 0.106 0.104 0.105 0.102 0.103 0.102 0.104 0.103 0.104 0.103 0.102 0.103 0.102 0.102 0.104 0.103 0.103 0.102 0.102 0.103 0.103 0.101 0.103 0.102 0.102 0.103 0.103 0.102 0.104 0.102 0.102 0.104 0.106 0.104 0.105 0.105 0.105 0.105 0.104 0.105 0.104 0.105 0.104 0.104 0.104 0.104 0.104 0.105 0.104 0.105 0.104 0.106 0.105 0.106 0.106 0.105 0.104 0.104 0.109 0.105 0.106 0.104 0.106 0.105 0.104 0.105 0.105 0.104 0.107 0.104 0.104 0.104 0.107 0.105 0.106 0.104 0.106 0.106 0.106 0.105 0.105 0.103 0.104 0.104 0.105 0.105 0.104 0.105 0.106 0.105 0.104 0.104 0.104 0.107 0.105 0.104 0.106 0.106 0.106 0.104 0.105 0.105 0.104 0.106 0.104 0.104 0.105 0.106 0.103 0.104 0.104 0.105 0.105 0.106 0.104 0.104 0.105 0.106 0.106 0.105 0.104 0.105 0.105 0.106 0.104 0.105 0.105 0.105 0.103 0.103 0.103 0.104 0.104 0.107 0.106 0.105 0.104 0.105 0.106 0.106 0.104 0.106 0.104 0.106 0.105 0.105 0.105 0.106 0.105 0.104 0.108 0.107 0.105 0.106 0.105 0.106 0.104 0.105 0.105 0.104 0.106 0.104 0.104 0.105 0.105 0.107 0.105 0.105 0.107 0.105 0.104 0.107 0.106 0.106 0.106 0.105 0.104 0.107 0.104 0.104 0.103 0.102 0.102 0.102 0.102 0.102 0.103 0.102 0.102 0.102 0.103 0.102 0.104 0.102 0.103 0.102 0.102 0.103 0.103 0.103 0.102 0.103 0.102 0.105 0.103 0.104 0.102 0.103 0.104 0.103 0.102 0.106 0.104 0.104 0.106 0.104 0.104 0.104 0.104 0.104 0.103 0.105 0.104 0.103 0.105 0.103 0.103 0.104 0.102 0.104 0.104 0.103 0.104 0.103 0.104 0.102 0.104 0.103 0.103 0.103 0.104 0.104 0.104 0.104 0.104 0.103 0.105 0.107 0.103 0.105 0.103 0.103 0.104 0.102 0.103 0.102 0.102 0.102 0.102 0.103 0.101 0.103 0.104 0.103 0.102 0.103 0.102 0.103 0.102 0.102 0.103 0.102 0.102 0.102 0.103 0.102 0.102 0.102 0.104 0.103 0.102 0.102 0.102 0.103 0.102 0.102 0.102 0.103 0.103 0.102 0.104 0.103 0.105 0.103 0.104 0.105 0.104 0.103 0.103 0.102 0.104 0.104 0.104 0.104 0.103 0.103 0.103 0.102 0.103 0.103 0.104 0.103 0.103 0.103 0.103 0.104 0.103 0.103 0.103 0.103 0.104 0.102 0.104 0.103 0.104 0.105 0.105 0.106 0.104 0.103 0.104 0.103 0.104 0.105 0.103 0.104 0.104 0.104 0.104 0.104 0.103 0.103 0.102 0.104 0.104 0.103 0.104 0.104 0.106 0.103 0.102
3600,500,30.439835327255288,28.4,0.06092999999999987,0.112 0.114 0.114 0.086 0.069 0.053 0.055 0.054 0.054 0.054 0.054 0.054 0.055 0.055 0.054 0.082 0.066 0.083 0.053 0.053 0.054 0.054 0.053 0.054 0.054 0.054 0.054 0.053 0.053 0.083 0.059 0.083 0.053 0.054 0.053 0.053 0.055 0.055 0.054 0.054 0.055 0.054 0.053 0.083 0.064 0.084 0.054 0.053 0.054 0.054 0.053 0.055 0.055 0.054 0.054 0.053 0.053 0.084 0.114 0.083 0.064 0.055 0.053 0.053 0.055 0.054 0.054 0.054 0.055 0.054 0.055 0.07 0.079 0.084 0.053 0.054 0.054 0.053 0.054 0.056 0.052 0.055 0.053 0.054 0.055 0.084 0.069 0.084 0.054 0.054 0.054 0.053 0.054 0.055 0.054 0.055 0.054 0.054 0.056 0.085 0.084 0.069 0.054 0.054 0.053 0.053 0.054 0.054 0.054 0.054 0.054 0.054 0.08 0.071 0.084 0.054 0.054 0.055 0.054 0.053 0.054 0.055 0.053 0.054 0.053 0.054 0.084 0.057 0.083 0.083 0.065 0.055 0.054 0.052 0.053 0.054 0.054 0.054 0.053 0.083 0.067 0.053 0.052 0.084 0.085 0.065 0.054 0.055 0.053 0.055 0.055 0.054 0.086 0.062 0.054 0.055 0.054 0.053 0.084 0.054 0.055 0.053 0.054 0.053 0.053 0.055 0.084 0.059 0.054 0.054 0.054 0.065 0.084 0.053 0.053 0.055 0.054 0.054 0.054 0.055 0.085 0.054 0.054 0.054 0.054 0.084 0.061 0.055 0.053 0.054 0.055 0.054 0.054 0.07 0.077 0.054 0.054 0.055 0.054 0.085 0.054 0.055 0.054 0.055 0.054 0.054 0.053 0.084 0.064 0.054 0.053 0.053 0.07 0.077 0.053 0.053 0.054 0.053 0.054 0.054 0.055 0.085 0.053 0.053 0.055 0.054 0.083 0.067 0.054 0.054 0.055 0.054 0.053 0.054 0.067 0.083 0.054 0.053 0.054 0.055 0.084 0.083 0.058 0.053 0.054 0.054 0.055 0.054 0.085 0.054 0.054 0.054 0.054 0.055 0.055 0.084 0.084 0.067 0.054 0.054 0.053 0.084 0.084 0.058 0.054 0.055 0.054 0.054 0.053 0.079 0.071 0.053 0.056 0.053 0.053 0.066 0.085 0.054 0.054 0.053 0.054 0.053 0.055 0.086 0.086 0.066 0.054 0.054 0.068 0.08 0.054 0.053 0.053 0.053 0.054 0.054 0.053 0.064 0.084 0.053 0.055 0.054 0.085 0.056 0.053 0.053 0.054 0.054 0.054 0.054 0.055 0.083 0.068 0.054 0.054 0.061 0.083 0.055 0.055 0.053 0.054 0.054 0.052 0.053 0.053 0.084 0.059 0.054 0.054 0.084 0.066 0.054 0.053 0.053 0.053 0.054 0.054 0.053 0.053 0.083 0.053 0.054 0.055 0.083 0.058 0.053 0.053 0.054 0.054 0.054 0.053 0.053 0.059 0.085 0.055 0.053 0.054 0.084 0.055 0.054 0.054 0.054 0.054 0.055 0.053 0.054 0.061 0.084 0.055 0.055 0.066 0.082 0.053 0.055 0.053 0.055 0.053 0.054 0.052 0.053 0.085 0.06 0.053 0.054 0.086 0.058 0.055 0.053 0.054 0.054 0.053 0.054 0.053 0.054 0.084 0.056 0.054 0.053 0.084 0.084 0.067 0.054 0.054 0.054 0.054 0.054 0.053 0.084 0.06 0.053 0.055 0.053 0.054 0.086 0.057 0.054 0.053 0.054 0.053 0.054 0.053 0.084 0.082 0.065 0.054 0.053 0.084 0.061 0.054 0.055 0.053 0.055 0.054 0.053 0.056 0.055 0.085 0.084 0.062 0.086 0.059 0.054 0.055 0.054 0.054 0.053 0.054 0.053 0.054 0.054 0.054 0.084 0.115 0.115 0.114 0.084 0.069 0.053 0.054 0.055 0.054 0.054 0.054 0.053 0.054 0.053 0.054 0.053 0.084 0.114 0.115 0.085 0.069 0.054 0.055 0.054 0.054 0.053 0.054 0.054 0.053 0.054 0.055 0.085 0.056 0.084 0.055 0.054 0.053 0.053 0.054 0.054 0.054 0.054 0.053 0.054 0.053 0.084 0.086 0.114
4000,500,33.822039252505874,37.6,0.06579599999999991,0.124 0.092 0.067 0.059 0.058 0.058 0.058 0.058 0.058 0.058 0.058 0.058 0.091 0.06 0.091 0.059 0.058 0.059 0.058 0.058 0.059 0.058 0.059 0.059 0.059 0.091 0.097 0.092 0.078 0.061 0.059 0.06 0.06 0.059 0.06 0.059 0.06 0.058 0.088 0.071 0.092 0.058 0.059 0.059 0.059 0.059 0.059 0.06 0.058 0.059 0.058 0.092 0.067 0.088 0.058 0.059 0.058 0.058 0.059 0.058 0.059 0.058 0.058 0.059 0.093 0.093 0.06 0.06 0.059 0.059 0.058 0.06 0.06 0.058 0.059 0.058 0.087 0.07 0.092 0.059 0.059 0.06 0.058 0.06 0.059 0.058 0.059 0.058 0.058 0.092 0.092 0.068 0.059 0.059 0.058 0.058 0.059 0.058 0.058 0.06 0.058 0.058 0.094 0.091 0.06 0.059 0.059 0.058 0.058 0.06 0.058 0.059 0.059 0.058 0.072 0.083 0.093 0.059 0.059 0.059 0.059 0.058 0.058 0.059 0.06 0.058 0.058 0.092 0.069 0.086 0.058 0.059 0.059 0.058 0.059 0.058 0.059 0.059 0.059 0.059 0.092 0.091 0.065 0.058 0.058 0.059 0.06 0.059 0.059 0.058 0.061 0.058 0.074 0.082 0.093 0.058 0.058 0.058 0.058 0.059 0.058 0.058 0.062 0.058 0.058 0.094 0.079 0.084 0.059 0.059 0.059 0.059 0.058 0.058 0.059 0.059 0.058 0.082 0.075 0.093 0.06 0.061 0.058 0.058 0.058 0.059 0.06 0.058 0.059 0.061 0.093 0.062 0.092 0.06 0.059 0.06 0.058 0.059 0.058 0.06 0.058 0.058 0.092 0.068 0.092 0.062 0.058 0.059 0.058 0.059 0.059 0.058 0.058 0.058 0.058 0.091 0.06 0.092 0.058 0.059 0.061 0.06 0.06 0.061 0.06 0.059 0.061 0.094 0.066 0.093 0.068 0.06 0.06 0.064 0.06 0.061 0.062 0.06 0.061 0.093 0.066 0.092 0.067 0.061 0.06 0.061 0.06 0.063 0.061 0.062 0.061 0.093 0.066 0.093 0.067 0.062 0.061 0.06 0.06 0.063 0.061 0.06 0.059 0.092 0.07 0.092 0.07 0.06 0.06 0.06 0.061 0.064 0.059 0.061 0.059 0.094 0.068 0.088 0.071 0.06 0.062 0.06 0.062 0.059 0.06 0.062 0.061 0.087 0.073 0.084 0.081 0.061 0.062 0.06 0.06 0.059 0.061 0.061 0.06 0.089 0.072 0.078 0.084 0.061 0.06 0.06 0.061 0.062 0.06 0.061 0.061 0.089 0.072 0.072 0.093 0.062 0.06 0.06 0.061 0.061 0.06 0.061 0.061 0.094 0.067 0.06 0.095 0.06 0.06 0.061 0.06 0.061 0.061 0.06 0.06 0.073 0.085 0.06 0.093 0.062 0.059 0.059 0.06 0.06 0.06 0.061 0.061 0.059 0.095 0.06 0.073 0.086 0.06 0.064 0.061 0.06 0.059 0.061 0.061 0.061 0.094 0.061 0.062 0.093 0.06 0.06 0.06 0.06 0.06 0.059 0.06 0.06 0.072 0.087 0.059 0.093 0.062 0.06 0.06 0.061 0.06 0.061 0.059 0.061 0.061 0.093 0.06 0.09 0.072 0.061 0.062 0.06 0.06 0.06 0.06 0.061 0.06 0.096 0.061 0.077 0.088 0.062 0.062 0.066 0.06 0.058 0.059 0.059 0.058 0.091 0.066 0.062 0.096 0.06 0.059 0.06 0.058 0.058 0.058 0.061 0.058 0.061 0.091 0.059 0.092 0.065 0.058 0.059 0.058 0.058 0.059 0.059 0.059 0.059 0.091 0.069 0.059 0.092 0.058 0.059 0.058 0.059 0.059 0.059 0.06 0.059 0.059 0.092 0.059 0.091 0.067 0.059 0.059 0.059 0.058 0.058 0.058 0.059 0.061 0.077 0.081 0.06 0.092 0.058 0.06 0.058 0.061 0.06 0.059 0.06 0.058 0.059 0.093 0.059 0.086 0.074 0.063 0.059 0.058 0.059 0.06 0.06 0.061 0.059 0.083 0.072 0.065 0.093 0.059 0.059 0.058 0.059 0.06 0.058 0.059 0.059 0.06 0.093 0.093 0.093
4400,500,37.20424317775646,37.2,0.0713900000000001,0.135 0.1 0.073 0.064 0.064 0.064 0.065 0.063 0.063 0.065 0.064 0.067 0.1 0.1 0.064 0.063 0.065 0.063 0.065 0.064 0.063 0.063 0.064 0.099 0.074 0.091 0.063 0.066 0.066 0.064 0.064 0.065 0.065 0.067 0.069 0.1 0.1 0.064 0.064 0.065 0.064 0.064 0.064 0.063 0.065 0.063 0.101 0.064 0.1 0.064 0.064 0.063 0.065 0.063 0.063 0.063 0.069 0.076 0.095 0.101 0.067 0.07 0.067 0.064 0.066 0.065 0.064 0.063 0.063 0.099 0.075 0.095 0.063 0.064 0.064 0.064 0.065 0.063 0.064 0.063 0.078 0.088 0.101 0.066 0.066 0.064 0.065 0.064 0.063 0.063 0.063 0.063 0.101 0.064 0.101 0.064 0.064 0.063 0.063 0.064 0.063 0.064 0.063 0.08 0.088 0.099 0.065 0.064 0.064 0.064 0.064 0.063 0.064 0.065 0.064 0.1 0.063 0.102 0.064 0.064 0.064 0.066 0.065 0.063 0.064 0.063 0.082 0.084 0.101 0.064 0.064 0.064 0.063 0.063 0.067 0.068 0.063 0.064 0.1 0.064 0.105 0.063 0.064 0.064 0.063 0.063 0.068 0.065 0.064 0.088 0.077 0.101 0.066 0.069 0.063 0.068 0.068 0.064 0.063 0.063 0.066 0.099 0.1 0.067 0.064 0.063 0.064 0.064 0.065 0.063 0.064 0.064 0.1 0.065 0.1 0.063 0.063 0.064 0.063 0.063 0.064 0.065 0.063 0.063 0.101 0.099 0.067 0.063 0.068 0.067 0.064 0.065 0.063 0.069 0.066 0.1 0.071 0.094 0.063 0.063 0.063 0.063 0.066 0.072 0.066 0.064 0.071 0.094 0.1 0.066 0.064 0.066 0.067 0.068 0.063 0.064 0.063 0.064 0.101 0.07 0.095 0.063 0.063 0.063 0.064 0.066 0.064 0.063 0.063 0.081 0.084 0.099 0.071 0.068 0.068 0.063 0.064 0.065 0.068 0.068 0.073 0.093 0.089 0.077 0.066 0.063 0.063 0.063 0.064 0.063 0.064 0.065 0.099 0.065 0.101 0.069 0.07 0.065 0.065 0.063 0.064 0.065 0.065 0.08 0.086 0.099 0.067 0.069 0.068 0.063 0.064 0.063 0.068 0.065 0.064 0.1 0.077 0.102 0.065 0.063 0.069 0.066 0.063 0.064 0.064 0.064 0.1 0.07 0.1 0.064 0.064 0.065 0.064 0.064 0.067 0.068 0.068 0.079 0.088 0.096 0.071 0.064 0.064 0.065 0.068 0.07 0.069 0.064 0.064 0.1 0.076 0.09 0.063 0.064 0.063 0.063 0.065 0.068 0.066 0.064 0.101 0.065 0.105 0.065 0.065 0.069 0.066 0.064 0.068 0.067 0.065 0.084 0.087 0.1 0.064 0.064 0.064 0.063 0.063 0.064 0.064 0.068 0.065 0.1 0.087 0.081 0.063 0.063 0.064 0.068 0.068 0.065 0.068 0.068 0.1 0.066 0.1 0.064 0.063 0.065 0.064 0.063 0.064 0.065 0.069 0.071 0.098 0.101 0.065 0.069 0.064 0.063 0.064 0.063 0.065 0.07 0.063 0.1 0.105 0.068 0.064 0.067 0.068 0.063 0.065 0.063 0.068 0.07 0.101 0.084 0.086 0.064 0.066 0.069 0.064 0.066 0.069 0.063 0.063 0.085 0.086 0.102 0.063 0.063 0.063 0.068 0.068 0.065 0.065 0.064 0.068 0.101 0.099 0.067 0.064 0.064 0.063 0.063 0.069 0.068 0.069 0.064 0.099 0.07 0.095 0.063 0.064 0.064 0.064 0.064 0.065 0.065 0.065 0.064 0.1 0.099 0.068 0.064 0.064 0.065 0.064 0.066 0.064 0.063 0.068 0.1 0.069 0.096 0.064 0.068 0.065 0.063 0.067 0.068 0.068 0.064 0.081 0.086 0.102 0.07 0.07 0.066 0.065 0.064 0.063 0.063 0.063 0.063 0.1 0.099 0.072 0.069 0.068 0.065 0.067 0.07 0.065 0.065 0.064 0.1 0.095 0.071 0.064 0.064 0.063 0.064 0.068 0.064 0.064 0.063 0.085 0.087 0.1 0.065 0.068 0.068 0.068 0.063 0.063 0.064
4800,500,40.58644710300705,40.6,0.07805600000000015,0.149 0.11 0.068 0.069 0.069 0.07 0.069 0.068 0.068 0.069 0.077 0.103 0.104 0.07 0.068 0.068 0.069 0.069 0.069 0.074 0.071 0.107 0.107 0.07 0.068 0.069 0.068 0.068 0.068 0.069 0.068 0.068 0.11 0.109 0.068 0.069 0.068 0.068 0.068 0.068 0.068 0.068 0.069 0.108 0.11 0.075 0.069 0.068 0.068 0.074 0.073 0.07 0.073 0.096 0.081 0.109 0.069 0.069 0.068 0.069 0.074 0.074 0.07 0.07 0.11 0.108 0.07 0.068 0.068 0.068 0.069 0.068 0.069 0.069 0.071 0.107 0.108 0.068 0.074 0.069 0.068 0.068 0.069 0.069 0.07 0.11 0.07 0.109 0.073 0.073 0.069 0.073 0.075 0.074 0.073 0.085 0.092 0.112 0.075 0.074 0.069 0.069 0.07 0.069 0.069 0.069 0.109 0.069 0.108 0.069 0.068 0.07 0.073 0.069 0.071 0.075 0.082 0.092 0.112 0.07 0.069 0.069 0.069 0.069 0.069 0.073 0.074 0.11 0.07 0.109 0.069 0.068 0.071 0.074 0.074 0.07 0.071 0.093 0.083 0.108 0.076 0.069 0.068 0.069 0.074 0.076 0.074 0.073 0.106 0.078 0.096 0.07 0.07 0.074 0.072 0.069 0.069 0.073 0.107 0.069 0.108 0.069 0.075 0.07 0.069 0.068 0.073 0.076 0.069 0.106 0.091 0.082 0.069 0.07 0.074 0.073 0.073 0.07 0.069 0.108 0.068 0.11 0.069 0.068 0.068 0.069 0.074 0.074 0.073 0.076 0.102 0.08 0.093 0.073 0.073 0.074 0.069 0.071 0.073 0.074 0.108 0.069 0.113 0.072 0.069 0.069 0.073 0.074 0.07 0.069 0.088 0.089 0.113 0.075 0.069 0.069 0.068 0.069 0.074 0.074 0.073 0.105 0.075 0.103 0.069 0.068 0.068 0.069 0.071 0.074 0.069 0.108 0.07 0.108 0.071 0.07 0.075 0.073 0.075 0.071 0.073 0.079 0.097 0.077 0.108 0.071 0.069 0.07 0.069 0.07 0.069 0.068 0.108 0.074 0.113 0.074 0.072 0.07 0.073 0.074 0.075 0.074 0.1 0.076 0.112 0.069 0.068 0.069 0.068 0.069 0.073 0.068 0.071 0.109 0.074 0.113 0.069 0.073 0.071 0.069 0.07 0.073 0.073 0.108 0.071 0.103 0.077 0.07 0.068 0.068 0.069 0.069 0.073 0.068 0.108 0.07 0.111 0.07 0.074 0.073 0.073 0.068 0.07 0.069 0.095 0.082 0.107 0.075 0.069 0.069 0.068 0.074 0.071 0.068 0.068 0.108 0.072 0.115 0.072 0.069 0.073 0.074 0.073 0.069 0.073 0.108 0.07 0.11 0.068 0.069 0.068 0.068 0.069 0.068 0.068 0.074 0.106 0.069 0.106 0.071 0.073 0.069 0.072 0.073 0.073 0.076 0.108 0.069 0.113 0.072 0.069 0.068 0.071 0.074 0.068 0.068 0.087 0.091 0.086 0.098 0.068 0.071 0.073 0.07 0.07 0.068 0.069 0.108 0.073 0.116 0.069 0.07 0.073 0.073 0.075 0.074 0.068 0.109 0.073 0.111 0.075 0.075 0.069 0.071 0.07 0.069 0.075 0.087 0.089 0.069 0.105 0.074 0.074 0.074 0.073 0.069 0.069 0.069 0.108 0.068 0.115 0.068 0.068 0.068 0.073 0.071 0.07 0.074 0.092 0.086 0.074 0.103 0.073 0.074 0.072 0.068 0.07 0.073 0.073 0.106 0.076 0.11 0.075 0.069 0.069 0.073 0.068 0.071 0.074 0.109 0.071 0.114 0.069 0.07 0.073 0.074 0.074 0.073 0.07 0.108 0.069 0.08 0.099 0.074 0.068 0.069 0.069 0.074 0.068 0.068 0.111 0.074 0.114 0.074 0.073 0.076 0.075 0.069 0.068 0.069 0.109 0.07 0.107 0.069 0.074 0.075 0.068 0.074 0.071 0.068 0.101 0.071 0.071 0.108 0.07 0.073 0.071 0.069 0.069 0.069 0.071 0.107 0.069 0.107 0.07 0.074 0.073 0.069 0.074 0.071 0.069 0.109 0.07 0.079 0.107 0.07 0.07 0.068 0.074 0.073
5200,500,43.96865102825764,46.4,0.08465400000000009,0.161 0.074 0.074 0.073 0.082 0.074 0.075 0.081 0.075 0.074 0.158 0.076 0.073 0.074 0.073 0.074 0.074 0.075 0.073 0.073 0.152 0.075 0.079 0.075 0.074 0.073 0.074 0.075 0.074 0.096 0.131 0.079 0.074 0.079 0.077 0.074 0.08 0.075 0.074 0.122 0.117 0.074 0.074 0.074 0.079 0.075 0.073 0.073 0.075 0.122 0.11 0.074 0.073 0.074 0.073 0.073 0.074 0.074 0.078 0.131 0.097 0.08 0.073 0.078 0.081 0.074 0.079 0.079 0.106 0.121 0.079 0.079 0.08 0.074 0.078 0.079 0.079 0.074 0.141 0.087 0.073 0.074 0.074 0.074 0.079 0.08 0.079 0.08 0.151 0.076 0.076 0.08 0.081 0.08 0.076 0.075 0.081 0.122 0.111 0.079 0.074 0.074 0.075 0.08 0.079 0.074 0.076 0.129 0.087 0.073 0.079 0.08 0.075 0.073 0.073 0.073 0.083 0.138 0.075 0.075 0.079 0.074 0.081 0.077 0.073 0.079 0.116 0.117 0.074 0.079 0.08 0.079 0.081 0.074 0.081 0.078 0.142 0.077 0.075 0.08 0.074 0.079 0.077 0.075 0.08 0.104 0.122 0.075 0.073 0.075 0.079 0.074 0.08 0.077 0.074 0.123 0.108 0.074 0.075 0.075 0.076 0.078 0.081 0.079 0.075 0.148 0.075 0.076 0.08 0.08 0.079 0.08 0.08 0.08 0.129 0.107 0.074 0.079 0.074 0.074 0.073 0.073 0.08 0.076 0.132 0.094 0.076 0.075 0.079 0.079 0.079 0.079 0.079 0.122 0.116 0.074 0.08 0.08 0.079 0.08 0.079 0.074 0.086 0.113 0.1 0.073 0.074 0.074 0.074 0.074 0.074 0.078 0.105 0.11 0.086 0.08 0.075 0.073 0.074 0.073 0.077 0.079 0.121 0.116 0.074 0.073 0.073 0.079 0.079 0.079 0.079 0.086 0.105 0.108 0.074 0.075 0.079 0.079 0.074 0.077 0.079 0.117 0.115 0.074 0.08 0.08 0.079 0.079 0.079 0.08 0.079 0.107 0.117 0.074 0.076 0.079 0.08 0.074 0.076 0.079 0.122 0.094 0.093 0.074 0.079 0.079 0.077 0.073 0.079 0.079 0.122 0.116 0.074 0.079 0.079 0.078 0.079 0.073 0.074 0.113 0.074 0.11 0.079 0.074 0.077 0.078 0.078 0.075 0.078 0.117 0.117 0.075 0.076 0.08 0.08 0.073 0.077 0.078 0.098 0.095 0.116 0.074 0.074 0.073 0.075 0.078 0.075 0.077 0.123 0.098 0.086 0.073 0.074 0.074 0.073 0.075 0.079 0.079 0.124 0.116 0.073 0.08 0.079 0.08 0.08 0.08 0.08 0.121 0.077 0.106 0.077 0.079 0.08 0.079 0.08 0.079 0.09 0.1 0.116 0.079 0.073 0.079 0.08 0.079 0.073 0.08 0.118 0.082 0.101 0.076 0.074 0.079 0.074 0.077 0.079 0.079 0.109 0.117 0.081 0.08 0.073 0.075 0.078 0.079 0.08 0.123 0.079 0.11 0.075 0.073 0.079 0.078 0.075 0.073 0.08 0.121 0.116 0.079 0.08 0.079 0.075 0.075 0.073 0.079 0.112 0.08 0.116 0.074 0.074 0.073 0.073 0.073 0.075 0.073 0.122 0.074 0.118 0.082 0.075 0.074 0.079 0.08 0.073 0.078 0.117 0.091 0.096 0.074 0.078 0.079 0.077 0.074 0.075 0.109 0.082 0.116 0.074 0.075 0.079 0.075 0.079 0.08 0.078 0.119 0.074 0.117 0.08 0.073 0.074 0.074 0.08 0.073 0.096 0.088 0.075 0.118 0.073 0.078 0.079 0.079 0.079 0.08 0.117 0.073 0.101 0.087 0.073 0.074 0.078 0.074 0.078 0.079 0.122 0.079 0.117 0.077 0.078 0.074 0.078 0.081 0.078 0.12 0.073 0.109 0.075 0.08 0.08 0.08 0.079 0.074 0.078 0.121 0.075 0.114 0.079 0.08 0.079 0.074 0.076 0.079 0.112 0.079 0.117 0.075 0.079 0.074 0.073 0.079 0.08 0.075 0.116 0.076 0.117 0.075 0.078 0.073 0.079 0.077 0.073 0.101
5600,500,47.350854953508225,45.4,0.09217000000000014,0.171 0.079 0.078 0.079 0.079 0.079 0.079 0.079 0.079 0.141 0.09 0.085 0.084 0.079 0.079 0.078 0.079 0.078 0.085 0.156 0.127 0.079 0.079 0.085 0.086 0.08 0.079 0.079 0.115 0.12 0.079 0.079 0.085 0.079 0.081 0.084 0.085 0.115 0.102 0.094 0.079 0.087 0.085 0.085 0.084 0.079 0.116 0.109 0.131 0.083 0.078 0.084 0.085 0.086 0.125 0.084 0.08 0.13 0.08 0.079 0.078 0.085 0.084 0.126 0.078 0.079 0.124 0.08 0.083 0.085 0.086 0.078 0.124 0.086 0.086 0.132 0.085 0.079 0.086 0.08 0.079 0.125 0.079 0.084 0.131 0.085 0.086 0.084 0.079 0.084 0.113 0.082 0.079 0.127 0.083 0.08 0.085 0.086 0.097 0.106 0.079 0.078 0.117 0.084 0.085 0.085 0.08 0.08 0.111 0.085 0.082 0.114 0.08 0.079 0.085 0.086 0.086 0.115 0.087 0.085 0.131 0.124 0.085 0.079 0.079 0.126 0.078 0.079 0.078 0.085 0.106 0.091 0.084 0.084 0.124 0.085 0.085 0.084 0.079 0.124 0.08 0.079 0.085 0.126 0.085 0.081 0.078 0.08 0.13 0.086 0.085 0.078 0.126 0.079 0.085 0.085 0.084 0.127 0.084 0.086 0.085 0.125 0.08 0.078 0.078 0.084 0.118 0.084 0.086 0.086 0.125 0.084 0.079 0.079 0.093 0.105 0.084 0.081 0.081 0.124 0.083 0.08 0.086 0.108 0.125 0.084 0.084 0.113 0.081 0.085 0.081 0.08 0.078 0.105 0.087 0.085 0.098 0.101 0.08 0.081 0.085 0.084 0.105 0.128 0.087 0.125 0.085 0.085 0.085 0.079 0.079 0.079 0.124 0.081 0.125 0.081 0.078 0.078 0.085 0.085 0.085 0.132 0.085 0.126 0.084 0.086 0.086 0.084 0.086 0.085 0.131 0.17 0.084 0.084 0.084 0.084 0.078 0.084 0.084 0.084 0.168 0.08 0.084 0.078 0.08 0.085 0.085 0.079 0.086 0.17 0.08 0.084 0.084 0.084 0.081 0.078 0.084 0.078 0.17 0.084 0.084 0.083 0.084 0.078 0.078 0.078 0.084 0.163 0.084 0.084 0.079 0.079 0.085 0.081 0.08 0.085 0.156 0.082 0.085 0.084 0.085 0.078 0.078 0.08 0.085 0.171 0.093 0.085 0.085 0.084 0.085 0.078 0.085 0.085 0.138 0.093 0.081 0.083 0.085 0.085 0.079 0.086 0.082 0.135 0.095 0.079 0.083 0.085 0.085 0.086 0.086 0.097 0.171 0.125 0.08 0.08 0.079 0.085 0.079 0.084 0.086 0.125 0.123 0.086 0.081 0.08 0.087 0.078 0.084 0.084 0.125 0.111 0.085 0.085 0.086 0.086 0.085 0.086 0.086 0.114 0.133 0.131 0.085 0.085 0.085 0.086 0.086 0.114 0.087 0.085 0.131 0.086 0.084 0.086 0.085 0.116 0.083 0.08 0.085 0.126 0.085 0.085 0.085 0.086 0.124 0.08 0.082 0.085 0.115 0.079 0.08 0.084 0.085 0.126 0.08 0.079 0.079 0.118 0.085 0.085 0.079 0.087 0.125 0.086 0.08 0.095 0.109 0.081 0.079 0.084 0.084 0.126 0.086 0.086 0.105 0.091 0.094 0.081 0.079 0.084 0.115 0.086 0.085 0.132 0.085 0.087 0.078 0.084 0.11 0.088 0.084 0.082 0.131 0.084 0.079 0.085 0.085 0.125 0.087 0.08 0.079 0.125 0.083 0.085 0.085 0.085 0.122 0.078 0.085 0.085 0.123 0.078 0.08 0.079 0.085 0.124 0.085 0.084 0.079 0.119 0.085 0.084 0.084 0.079 0.117 0.086 0.085 0.097 0.126 0.087 0.086 0.086 0.125 0.084 0.085 0.079 0.08 0.132 0.086 0.086 0.086 0.125 0.08 0.079 0.079 0.085 0.126 0.085 0.085 0.083 0.116 0.084 0.085 0.085 0.083 0.116 0.078 0.079 0.082 0.118 0.085 0.084 0.085 0.086 0.112 0.08 0.085 0.086 0.107 0.079 0.078 0.086 0.084 0.118 0.086 0.078 0.08 0.115 0.087 0.085
6000,500,50.73305887875881,50.2,0.09987600000000038,0.169 0.085 0.084 0.088 0.091 0.091 0.083 0.084 0.167 0.086 0.084 0.09 0.091 0.084 0.09 0.086 0.084 0.164 0.085 0.084 0.084 0.087 0.091 0.091 0.085 0.158 0.102 0.089 0.084 0.092 0.085 0.084 0.09 0.116 0.182 0.088 0.084 0.084 0.091 0.091 0.09 0.09 0.103 0.184 0.095 0.091 0.091 0.091 0.084 0.09 0.084 0.095 0.169 0.142 0.084 0.089 0.088 0.085 0.084 0.09 0.135 0.122 0.14 0.085 0.091 0.086 0.085 0.091 0.134 0.087 0.125 0.086 0.087 0.091 0.09 0.093 0.129 0.085 0.086 0.121 0.091 0.091 0.084 0.091 0.096 0.111 0.086 0.139 0.09 0.084 0.09 0.091 0.091 0.124 0.085 0.103 0.1 0.091 0.091 0.091 0.091 0.133 0.086 0.09 0.12 0.086 0.092 0.09 0.089 0.088 0.114 0.083 0.139 0.083 0.091 0.084 0.089 0.091 0.134 0.084 0.122 0.14 0.084 0.09 0.091 0.085 0.125 0.09 0.092 0.117 0.14 0.09 0.089 0.089 0.11 0.085 0.091 0.09 0.095 0.139 0.139 0.134 0.09 0.089 0.085 0.084 0.09 0.091 0.121 0.182 0.09 0.091 0.09 0.091 0.091 0.09 0.093 0.181 0.084 0.085 0.091 0.09 0.09 0.092 0.091 0.141 0.099 0.09 0.091 0.09 0.085 0.09 0.091 0.09 0.168 0.142 0.09 0.09 0.087 0.085 0.091 0.084 0.131 0.118 0.088 0.09 0.091 0.09 0.091 0.083 0.131 0.086 0.128 0.09 0.086 0.084 0.092 0.091 0.106 0.097 0.139 0.083 0.085 0.087 0.092 0.09 0.092 0.132 0.11 0.136 0.092 0.09 0.091 0.086 0.083 0.129 0.091 0.113 0.141 0.091 0.091 0.091 0.098 0.108 0.09 0.091 0.121 0.09 0.086 0.085 0.09 0.135 0.093 0.091 0.09 0.139 0.136 0.09 0.11 0.093 0.083 0.092 0.09 0.09 0.091 0.124 0.09 0.13 0.091 0.09 0.09 0.091 0.091 0.136 0.086 0.133 0.09 0.085 0.087 0.091 0.09 0.139 0.09 0.134 0.084 0.09 0.09 0.084 0.093 0.136 0.085 0.114 0.094 0.091 0.083 0.092 0.084 0.096 0.14 0.181 0.084 0.09 0.087 0.086 0.091 0.09 0.091 0.127 0.183 0.091 0.083 0.093 0.092 0.091 0.091 0.091 0.182 0.084 0.091 0.085 0.085 0.089 0.089 0.085 0.11 0.184 0.085 0.09 0.084 0.088 0.09 0.089 0.084 0.09 0.172 0.084 0.088 0.09 0.091 0.093 0.09 0.085 0.185 0.087 0.087 0.089 0.084 0.09 0.083 0.091 0.13 0.183 0.09 0.085 0.084 0.085 0.093 0.09 0.093 0.124 0.183 0.085 0.09 0.09 0.09 0.088 0.084 0.09 0.135 0.108 0.09 0.091 0.09 0.091 0.084 0.091 0.092 0.171 0.139 0.085 0.088 0.091 0.09 0.09 0.092 0.128 0.128 0.09 0.087 0.084 0.091 0.083 0.092 0.133 0.101 0.108 0.09 0.09 0.091 0.085 0.091 0.103 0.104 0.14 0.091 0.091 0.09 0.083 0.088 0.092 0.117 0.112 0.14 0.091 0.084 0.09 0.092 0.089 0.114 0.088 0.09 0.139 0.14 0.085 0.09 0.121 0.092 0.085 0.09 0.092 0.092 0.133 0.097 0.106 0.104 0.092 0.091 0.085 0.087 0.09 0.125 0.088 0.126 0.09 0.088 0.086 0.091 0.091 0.14 0.09 0.133 0.086 0.086 0.091 0.084 0.092 0.12 0.09 0.118 0.09 0.093 0.084 0.09 0.084 0.086 0.127 0.09 0.12 0.091 0.092 0.091 0.09 0.091 0.141 0.091 0.122 0.091 0.09 0.091 0.087 0.086 0.138 0.09 0.129 0.091 0.091 0.089 0.089 0.084 0.117 0.085 0.125 0.085 0.091 0.09 0.092 0.085 0.091 0.129 0.094 0.115 0.092 0.084 0.085 0.09 0.092 0.139 0.091 0.132 0.085 0.084 0.089 0.09 0.091 0.123 0.09 0.135 0.091 0.09 0.09
6400,500,54.1152628040094,52.4,0.10764199999999961,0.194 0.089 0.088 0.096 0.09 0.095 0.089 0.09 0.193 0.092 0.089 0.089 0.09 0.095 0.096 0.089 0.178 0.094 0.092 0.091 0.095 0.09 0.096 0.096 0.192 0.131 0.097 0.096 0.096 0.096 0.096 0.089 0.143 0.143 0.095 0.097 0.096 0.091 0.092 0.098 0.123 0.129 0.096 0.089 0.095 0.097 0.096 0.102 0.141 0.193 0.096 0.095 0.089 0.089 0.089 0.09 0.098 0.189 0.09 0.096 0.096 0.089 0.096 0.091 0.095 0.184 0.143 0.096 0.095 0.09 0.089 0.093 0.099 0.125 0.147 0.097 0.096 0.097 0.097 0.095 0.134 0.089 0.144 0.097 0.094 0.089 0.096 0.097 0.142 0.105 0.141 0.096 0.096 0.095 0.096 0.113 0.141 0.096 0.131 0.095 0.096 0.092 0.09 0.096 0.139 0.103 0.148 0.096 0.097 0.096 0.097 0.09 0.142 0.141 0.143 0.097 0.09 0.095 0.096 0.09 0.094 0.133 0.143 0.095 0.091 0.097 0.097 0.096 0.103 0.11 0.147 0.096 0.096 0.096 0.096 0.096 0.139 0.094 0.126 0.097 0.098 0.098 0.095 0.097 0.138 0.117 0.142 0.093 0.093 0.091 0.089 0.102 0.116 0.096 0.126 0.095 0.095 0.096 0.096 0.114 0.141 0.096 0.133 0.097 0.097 0.096 0.096 0.089 0.142 0.115 0.148 0.096 0.096 0.089 0.088 0.092 0.123 0.091 0.141 0.09 0.096 0.095 0.097 0.115 0.141 0.099 0.149 0.148 0.089 0.089 0.096 0.111 0.142 0.096 0.096 0.142 0.142 0.097 0.096 0.101 0.141 0.096 0.097 0.096 0.144 0.097 0.096 0.096 0.133 0.096 0.089 0.099 0.147 0.148 0.096 0.135 0.09 0.095 0.089 0.093 0.096 0.144 0.101 0.142 0.091 0.096 0.096 0.097 0.115 0.149 0.095 0.136 0.089 0.089 0.095 0.097 0.097 0.143 0.102 0.142 0.097 0.097 0.096 0.089 0.115 0.149 0.096 0.129 0.089 0.095 0.096 0.098 0.096 0.142 0.109 0.142 0.092 0.093 0.094 0.09 0.116 0.148 0.097 0.13 0.096 0.096 0.097 0.09 0.096 0.141 0.111 0.142 0.096 0.097 0.096 0.096 0.134 0.096 0.095 0.141 0.095 0.095 0.096 0.095 0.138 0.095 0.102 0.141 0.091 0.088 0.093 0.097 0.142 0.141 0.096 0.131 0.097 0.095 0.089 0.096 0.096 0.144 0.111 0.106 0.095 0.097 0.096 0.092 0.089 0.136 0.126 0.095 0.095 0.09 0.093 0.095 0.096 0.148 0.193 0.097 0.09 0.095 0.095 0.095 0.093 0.089 0.19 0.096 0.097 0.095 0.095 0.096 0.097 0.109 0.175 0.096 0.095 0.097 0.097 0.096 0.092 0.091 0.193 0.096 0.096 0.091 0.095 0.096 0.096 0.097 0.176 0.094 0.092 0.089 0.089 0.095 0.095 0.096 0.193 0.145 0.092 0.095 0.096 0.095 0.096 0.096 0.134 0.136 0.09 0.093 0.093 0.092 0.095 0.095 0.126 0.129 0.095 0.096 0.096 0.095 0.095 0.105 0.142 0.195 0.132 0.09 0.095 0.095 0.09 0.095 0.091 0.139 0.148 0.149 0.096 0.096 0.097 0.096 0.139 0.089 0.095 0.145 0.148 0.096 0.09 0.14 0.096 0.096 0.097 0.097 0.132 0.096 0.095 0.12 0.089 0.096 0.096 0.096 0.148 0.148 0.131 0.096 0.097 0.095 0.089 0.097 0.096 0.162 0.104 0.096 0.093 0.092 0.098 0.096 0.095 0.15 0.097 0.097 0.097 0.096 0.096 0.098 0.102 0.194 0.096 0.096 0.096 0.095 0.096 0.09 0.09 0.193 0.096 0.096 0.089 0.095 0.097 0.096 0.101 0.177 0.095 0.09 0.096 0.096 0.095 0.09 0.096 0.162 0.097 0.097 0.096 0.096 0.096 0.098 0.097 0.193 0.097 0.096 0.096 0.095 0.096 0.09 0.097 0.178 0.136 0.096 0.097 0.095 0.096 0.096 0.114 0.142 0.144 0.092 0.097 0.095 0.089 0.096 0.095 0.141
6800,500,57.49746672925999,57.0,0.11428599999999971,0.205 0.134 0.101 0.095 0.094 0.095 0.097 0.109 0.153 0.151 0.099 0.097 0.097 0.098 0.096 0.101 0.13 0.156 0.151 0.095 0.099 0.096 0.103 0.149 0.101 0.128 0.102 0.1 0.102 0.102 0.101 0.134 0.101 0.133 0.102 0.101 0.094 0.094 0.138 0.1 0.156 0.101 0.101 0.095 0.103 0.112 0.15 0.149 0.102 0.101 0.094 0.102 0.102 0.106 0.151 0.156 0.101 0.101 0.101 0.102 0.103 0.118 0.149 0.158 0.101 0.101 0.095 0.101 0.095 0.107 0.15 0.181 0.096 0.101 0.101 0.101 0.102 0.101 0.115 0.206 0.098 0.096 0.102 0.099 0.094 0.1 0.101 0.186 0.101 0.102 0.101 0.102 0.101 0.101 0.138 0.15 0.149 0.095 0.095 0.095 0.102 0.138 0.1 0.101 0.13 0.102 0.103 0.102 0.157 0.102 0.103 0.133 0.101 0.094 0.101 0.137 0.103 0.102 0.15 0.102 0.102 0.095 0.113 0.156 0.095 0.149 0.102 0.101 0.094 0.1 0.113 0.157 0.15 0.101 0.101 0.102 0.102 0.1 0.134 0.117 0.15 0.102 0.094 0.102 0.102 0.124 0.153 0.15 0.102 0.094 0.101 0.102 0.1 0.145 0.132 0.1 0.101 0.102 0.095 0.1 0.101 0.162 0.206 0.101 0.094 0.101 0.1 0.102 0.093 0.181 0.102 0.095 0.101 0.105 0.093 0.121 0.125 0.126 0.098 0.101 0.101 0.101 0.102 0.1 0.197 0.094 0.096 0.103 0.1 0.095 0.102 0.183 0.102 0.095 0.1 0.101 0.094 0.101 0.107 0.183 0.102 0.103 0.102 0.102 0.102 0.101 0.126 0.187 0.095 0.102 0.103 0.103 0.102 0.102 0.108 0.182 0.1 0.101 0.1 0.101 0.1 0.101 0.189 0.096 0.102 0.103 0.103 0.104 0.102 0.187 0.103 0.102 0.095 0.098 0.101 0.1 0.123 0.205 0.102 0.094 0.101 0.102 0.101 0.094 0.141 0.134 0.096 0.099 0.095 0.101 0.095 0.102 0.162 0.102 0.094 0.102 0.101 0.102 0.101 0.152 0.131 0.101 0.101 0.102 0.101 0.101 0.117 0.184 0.098 0.1 0.101 0.098 0.098 0.102 0.11 0.205 0.102 0.097 0.098 0.102 0.101 0.102 0.101 0.205 0.149 0.157 0.103 0.102 0.101 0.105 0.152 0.101 0.156 0.102 0.101 0.102 0.1 0.105 0.151 0.145 0.102 0.094 0.094 0.098 0.101 0.1 0.15 0.189 0.101 0.102 0.102 0.102 0.094 0.101 0.147 0.205 0.15 0.094 0.101 0.101 0.102 0.094 0.139 0.103 0.15 0.1 0.103 0.096 0.099 0.149 0.102 0.1 0.149 0.15 0.094 0.101 0.153 0.156 0.1 0.102 0.128 0.095 0.102 0.094 0.106 0.126 0.102 0.141 0.101 0.094 0.101 0.101 0.147 0.096 0.112 0.15 0.102 0.1 0.094 0.145 0.101 0.104 0.103 0.128 0.094 0.097 0.123 0.156 0.095 0.1 0.137 0.096 0.102 0.101 0.112 0.157 0.102 0.144 0.097 0.097 0.1 0.096 0.101 0.156 0.203 0.101 0.101 0.1 0.101 0.101 0.101 0.203 0.101 0.102 0.094 0.095 0.102 0.102 0.169 0.099 0.101 0.098 0.094 0.095 0.095 0.102 0.194 0.101 0.102 0.094 0.101 0.102 0.102 0.201 0.101 0.101 0.101 0.103 0.101 0.102 0.201 0.096 0.103 0.102 0.102 0.094 0.102 0.159 0.152 0.101 0.095 0.101 0.101 0.094 0.114 0.194 0.102 0.094 0.094 0.103 0.102 0.102 0.103 0.205 0.102 0.095 0.094 0.102 0.102 0.101 0.102 0.207 0.158 0.157 0.095 0.1 0.103 0.109 0.152 0.101 0.157 0.095 0.102 0.101 0.102 0.117 0.15 0.159 0.1 0.096 0.095 0.102 0.096 0.121 0.151 0.157 0.102 0.101 0.101 0.101 0.098 0.14 0.142 0.094 0.101 0.095 0.102 0.104 0.098 0.15 0.157 0.103 0.095 0.101 0.095 0.103 0.108 0.152 0.158 0.101
7200,500,60.879670654510576,56.4,0.11957399999999986,0.217 0.1 0.102 0.107 0.1 0.101 0.11 0.201 0.105 0.101 0.101 0.104 0.103 0.103 0.202 0.103 0.107 0.102 0.101 0.106 0.1 0.195 0.103 0.106 0.102 0.106 0.102 0.108 0.191 0.107 0.108 0.101 0.1 0.108 0.106 0.193 0.106 0.108 0.101 0.108 0.107 0.106 0.216 0.101 0.106 0.107 0.107 0.106 0.106 0.202 0.104 0.103 0.109 0.103 0.104 0.107 0.185 0.107 0.107 0.107 0.107 0.107 0.101 0.176 0.104 0.107 0.106 0.107 0.108 0.107 0.181 0.107 0.106 0.107 0.108 0.099 0.108 0.174 0.1 0.099 0.1 0.105 0.106 0.106 0.213 0.106 0.098 0.107 0.099 0.106 0.106 0.205 0.1 0.107 0.108 0.107 0.107 0.099 0.195 0.102 0.101 0.108 0.106 0.107 0.107 0.194 0.105 0.101 0.108 0.107 0.107 0.101 0.215 0.106 0.107 0.106 0.106 0.106 0.107 0.193 0.106 0.109 0.108 0.106 0.108 0.099 0.184 0.107 0.107 0.108 0.105 0.099 0.1 0.208 0.106 0.108 0.106 0.106 0.106 0.106 0.192 0.106 0.108 0.106 0.107 0.107 0.112 0.217 0.099 0.106 0.099 0.107 0.107 0.106 0.19 0.1 0.106 0.106 0.107 0.106 0.107 0.203 0.106 0.103 0.099 0.103 0.106 0.106 0.208 0.1 0.107 0.107 0.106 0.109 0.108 0.188 0.107 0.109 0.107 0.107 0.108 0.109 0.217 0.107 0.106 0.108 0.103 0.107 0.107 0.202 0.107 0.106 0.108 0.106 0.106 0.098 0.194 0.107 0.107 0.106 0.107 0.107 0.099 0.215 0.156 0.107 0.108 0.106 0.106 0.099 0.147 0.161 0.107 0.108 0.106 0.106 0.106 0.159 0.154 0.102 0.099 0.101 0.104 0.107 0.126 0.203 0.106 0.107 0.1 0.107 0.099 0.099 0.214 0.106 0.099 0.1 0.107 0.107 0.107 0.201 0.106 0.107 0.106 0.103 0.102 0.108 0.197 0.107 0.109 0.106 0.107 0.107 0.107 0.206 0.106 0.1 0.106 0.106 0.107 0.107 0.2 0.107 0.106 0.108 0.106 0.106 0.107 0.203 0.105 0.101 0.106 0.107 0.1 0.106 0.192 0.106 0.108 0.106 0.099 0.106 0.107 0.198 0.107 0.106 0.099 0.106 0.108 0.1 0.172 0.165 0.108 0.106 0.102 0.103 0.106 0.14 0.162 0.107 0.107 0.107 0.106 0.115 0.159 0.135 0.106 0.099 0.106 0.106 0.108 0.129 0.215 0.101 0.106 0.107 0.108 0.102 0.101 0.206 0.102 0.107 0.107 0.108 0.108 0.1 0.19 0.108 0.106 0.107 0.107 0.106 0.115 0.216 0.11 0.102 0.103 0.107 0.108 0.106 0.194 0.107 0.101 0.107 0.101 0.106 0.106 0.204 0.107 0.099 0.107 0.106 0.107 0.106 0.194 0.106 0.108 0.099 0.107 0.106 0.108 0.217 0.106 0.103 0.105 0.108 0.101 0.105 0.202 0.104 0.106 0.107 0.099 0.106 0.107 0.213 0.108 0.106 0.107 0.106 0.108 0.106 0.191 0.106 0.107 0.107 0.107 0.106 0.107 0.197 0.107 0.108 0.106 0.107 0.107 0.108 0.179 0.108 0.106 0.107 0.108 0.108 0.107 0.214 0.1 0.107 0.098 0.108 0.106 0.107 0.18 0.099 0.108 0.1 0.106 0.107 0.107 0.174 0.158 0.111 0.107 0.099 0.101 0.117 0.165 0.135 0.106 0.1 0.108 0.107 0.106 0.177 0.159 0.105 0.107 0.106 0.106 0.108 0.166 0.156 0.107 0.107 0.108 0.108 0.106 0.162 0.139 0.107 0.105 0.102 0.108 0.106 0.15 0.158 0.158 0.099 0.099 0.106 0.143 0.104 0.107 0.157 0.107 0.106 0.108 0.163 0.109 0.108 0.134 0.102 0.106 0.109 0.153 0.107 0.106 0.159 0.159 0.107 0.163 0.1 0.106 0.099 0.106 0.148 0.107 0.163 0.107 0.107 0.106 0.106 0.159 0.1 0.138 0.105 0.108 0.107 0.106 0.127 0.158 0.168 0.106 0.108
7600,500,64.26187457976116,66.0,0.1272559999999999,0.201 0.105 0.106 0.104 0.106 0.105 0.104 0.176 0.113 0.112 0.114 0.112 0.105 0.114 0.222 0.112 0.105 0.113 0.112 0.109 0.122 0.228 0.106 0.112 0.107 0.111 0.112 0.116 0.228 0.112 0.112 0.111 0.113 0.112 0.113 0.199 0.111 0.113 0.111 0.111 0.112 0.175 0.166 0.113 0.113 0.107 0.111 0.128 0.207 0.113 0.112 0.106 0.113 0.112 0.112 0.196 0.11 0.113 0.112 0.114 0.111 0.188 0.166 0.112 0.103 0.112 0.113 0.148 0.113 0.166 0.167 0.113 0.113 0.161 0.111 0.112 0.126 0.165 0.112 0.122 0.174 0.112 0.112 0.13 0.166 0.104 0.124 0.167 0.112 0.112 0.136 0.165 0.111 0.131 0.173 0.111 0.107 0.15 0.113 0.113 0.112 0.166 0.113 0.104 0.147 0.114 0.112 0.113 0.165 0.112 0.158 0.114 0.112 0.109 0.131 0.168 0.138 0.164 0.112 0.111 0.112 0.154 0.113 0.125 0.166 0.111 0.107 0.11 0.146 0.105 0.112 0.154 0.111 0.112 0.129 0.167 0.112 0.161 0.107 0.112 0.114 0.115 0.174 0.134 0.167 0.106 0.111 0.113 0.127 0.174 0.145 0.114 0.112 0.107 0.109 0.112 0.144 0.161 0.113 0.113 0.112 0.113 0.161 0.131 0.166 0.103 0.112 0.112 0.13 0.174 0.148 0.109 0.111 0.113 0.112 0.111 0.175 0.138 0.106 0.112 0.114 0.113 0.107 0.2 0.112 0.112 0.105 0.112 0.113 0.114 0.203 0.112 0.112 0.109 0.109 0.114 0.112 0.219 0.104 0.111 0.114 0.112 0.113 0.138 0.218 0.112 0.112 0.112 0.113 0.112 0.149 0.142 0.112 0.113 0.112 0.112 0.112 0.204 0.113 0.113 0.113 0.112 0.114 0.135 0.227 0.106 0.112 0.113 0.113 0.112 0.134 0.229 0.105 0.11 0.107 0.112 0.112 0.119 0.228 0.112 0.112 0.114 0.113 0.113 0.119 0.227 0.113 0.112 0.112 0.115 0.111 0.118 0.219 0.113 0.105 0.112 0.11 0.106 0.112 0.205 0.112 0.113 0.104 0.112 0.112 0.15 0.164 0.112 0.106 0.113 0.112 0.111 0.153 0.166 0.111 0.113 0.113 0.105 0.148 0.112 0.154 0.112 0.111 0.113 0.111 0.149 0.12 0.167 0.111 0.113 0.112 0.146 0.111 0.112 0.144 0.112 0.112 0.112 0.161 0.112 0.146 0.112 0.112 0.112 0.12 0.173 0.111 0.166 0.112 0.113 0.111 0.111 0.175 0.112 0.144 0.112 0.112 0.112 0.111 0.166 0.146 0.111 0.111 0.109 0.108 0.111 0.174 0.168 0.111 0.112 0.112 0.112 0.112 0.146 0.158 0.113 0.113 0.104 0.112 0.129 0.213 0.112 0.112 0.112 0.116 0.113 0.126 0.229 0.113 0.112 0.112 0.113 0.113 0.137 0.22 0.111 0.112 0.112 0.115 0.113 0.149 0.153 0.111 0.104 0.112 0.112 0.112 0.162 0.166 0.112 0.112 0.112 0.115 0.172 0.104 0.151 0.111 0.111 0.112 0.112 0.174 0.152 0.111 0.114 0.111 0.112 0.111 0.147 0.151 0.112 0.112 0.111 0.114 0.124 0.228 0.112 0.112 0.112 0.111 0.112 0.115 0.229 0.112 0.104 0.114 0.113 0.111 0.112 0.185 0.111 0.112 0.112 0.113 0.112 0.127 0.216 0.112 0.112 0.111 0.106 0.111 0.113 0.228 0.112 0.111 0.114 0.112 0.114 0.112 0.193 0.112 0.112 0.113 0.112 0.113 0.177 0.166 0.106 0.113 0.112 0.113 0.132 0.215 0.105 0.112 0.113 0.112 0.106 0.112 0.197 0.111 0.111 0.112 0.114 0.113 0.186 0.167 0.113 0.111 0.113 0.111 0.154 0.122 0.168 0.112 0.114 0.104 0.113 0.146 0.112 0.155 0.112 0.111 0.112 0.15 0.106 0.118 0.167 0.112 0.112 0.105 0.157 0.113 0.113 0.153 0.111 0.112 0.138 0.174 0.113 0.162 0.113 0.111 0.112 0.129 0.174 0.157 0.111 0.116 0.106
8000,500,67.64407850501175,68.4,0.13454599999999967,0.228 0.117 0.118 0.119 0.115 0.114 0.225 0.118 0.117 0.109 0.117 0.118 0.231 0.118 0.118 0.117 0.111 0.114 0.225 0.119 0.118 0.118 0.118 0.118 0.23 0.117 0.118 0.117 0.113 0.116 0.228 0.11 0.118 0.117 0.118 0.117 0.214 0.118 0.117 0.117 0.112 0.117 0.138 0.233 0.117 0.118 0.118 0.117 0.117 0.232 0.111 0.116 0.118 0.117 0.118 0.224 0.119 0.112 0.116 0.117 0.117 0.223 0.11 0.117 0.117 0.118 0.117 0.183 0.171 0.119 0.117 0.119 0.111 0.176 0.168 0.112 0.116 0.117 0.12 0.176 0.169 0.117 0.118 0.117 0.118 0.177 0.17 0.117 0.117 0.117 0.118 0.18 0.17 0.117 0.12 0.118 0.118 0.179 0.168 0.12 0.118 0.119 0.117 0.17 0.167 0.118 0.118 0.117 0.117 0.178 0.169 0.117 0.118 0.117 0.119 0.167 0.17 0.117 0.118 0.118 0.117 0.177 0.167 0.117 0.115 0.115 0.117 0.177 0.169 0.117 0.117 0.117 0.117 0.179 0.169 0.109 0.118 0.118 0.119 0.176 0.169 0.117 0.113 0.115 0.118 0.173 0.164 0.119 0.117 0.117 0.118 0.176 0.169 0.118 0.118 0.117 0.117 0.175 0.167 0.118 0.119 0.118 0.116 0.178 0.17 0.118 0.118 0.118 0.116 0.174 0.171 0.117 0.119 0.11 0.116 0.174 0.165 0.117 0.11 0.118 0.11 0.163 0.139 0.173 0.109 0.117 0.118 0.176 0.117 0.17 0.118 0.117 0.118 0.18 0.117 0.168 0.117 0.118 0.118 0.176 0.118 0.165 0.111 0.116 0.117 0.169 0.121 0.17 0.119 0.118 0.118 0.162 0.118 0.164 0.118 0.117 0.118 0.145 0.177 0.168 0.118 0.119 0.117 0.112 0.178 0.169 0.118 0.118 0.117 0.118 0.174 0.165 0.117 0.119 0.118 0.117 0.172 0.166 0.118 0.117 0.118 0.117 0.176 0.169 0.118 0.117 0.117 0.111 0.176 0.169 0.117 0.119 0.117 0.119 0.175 0.167 0.117 0.117 0.117 0.118 0.178 0.169 0.118 0.111 0.118 0.117 0.177 0.168 0.117 0.117 0.118 0.117 0.18 0.169 0.118 0.109 0.118 0.116 0.169 0.161 0.118 0.111 0.11 0.119 0.131 0.223 0.12 0.109 0.117 0.119 0.117 0.156 0.174 0.119 0.118 0.117 0.12 0.145 0.231 0.118 0.117 0.119 0.117 0.118 0.224 0.117 0.118 0.118 0.118 0.118 0.221 0.112 0.116 0.115 0.115 0.117 0.224 0.117 0.118 0.117 0.119 0.117 0.224 0.109 0.118 0.118 0.117 0.119 0.219 0.109 0.117 0.118 0.12 0.117 0.173 0.175 0.109 0.118 0.118 0.117 0.164 0.149 0.117 0.118 0.117 0.117 0.128 0.216 0.117 0.118 0.117 0.117 0.117 0.157 0.175 0.117 0.117 0.117 0.118 0.134 0.206 0.117 0.117 0.117 0.118 0.117 0.153 0.151 0.118 0.111 0.117 0.118 0.117 0.19 0.119 0.117 0.117 0.118 0.117 0.215 0.118 0.116 0.109 0.117 0.117 0.153 0.142 0.117 0.115 0.114 0.117 0.117 0.209 0.118 0.117 0.117 0.117 0.118 0.217 0.119 0.117 0.118 0.117 0.118 0.223 0.117 0.119 0.117 0.118 0.117 0.224 0.117 0.118 0.117 0.119 0.118 0.22 0.117 0.117 0.119 0.117 0.117 0.222 0.12 0.118 0.118 0.117 0.119 0.218 0.119 0.118 0.117 0.117 0.119 0.219 0.118 0.116 0.113 0.117 0.118 0.23 0.117 0.118 0.112 0.114 0.117 0.222 0.117 0.11 0.117 0.118 0.117 0.161 0.215 0.117 0.118 0.117 0.109 0.109 0.215 0.117 0.117 0.118 0.12 0.117 0.212 0.119 0.118 0.117 0.118 0.117 0.203 0.118 0.117 0.118 0.117 0.117 0.136 0.236 0.119 0.117 0.118 0.118 0.115 0.215 0.119 0.118 0.119 0.118 0.12 0.202 0.118 0.117 0.117 0.118 0.117 0.148 0.235 0.117 0.117
8400,500,71.02628243026234,70.8,0.1394979999999997,0.25 0.123 0.115 0.124 0.123 0.123 0.201 0.123 0.122 0.124 0.123 0.113 0.214 0.115 0.124 0.122 0.123 0.123 0.195 0.122 0.122 0.12 0.119 0.122 0.203 0.124 0.123 0.122 0.124 0.123 0.236 0.122 0.123 0.125 0.122 0.124 0.212 0.123 0.123 0.123 0.123 0.122 0.212 0.123 0.124 0.114 0.123 0.123 0.219 0.124 0.122 0.122 0.123 0.122 0.232 0.123 0.123 0.124 0.123 0.122 0.22 0.122 0.122 0.122 0.123 0.123 0.236 0.114 0.115 0.122 0.123 0.122 0.219 0.122 0.123 0.124 0.124 0.122 0.217 0.124 0.123 0.123 0.123 0.125 0.204 0.122 0.123 0.116 0.122 0.123 0.234 0.124 0.123 0.124 0.122 0.122 0.214 0.124 0.121 0.118 0.116 0.123 0.209 0.122 0.124 0.123 0.122 0.114 0.211 0.123 0.124 0.123 0.123 0.122 0.236 0.123 0.123 0.123 0.122 0.123 0.215 0.123 0.122 0.123 0.123 0.125 0.212 0.123 0.123 0.118 0.123 0.123 0.243 0.123 0.124 0.123 0.123 0.123 0.232 0.125 0.122 0.123 0.115 0.114 0.221 0.124 0.123 0.123 0.122 0.124 0.213 0.116 0.123 0.126 0.122 0.123 0.21 0.123 0.122 0.122 0.123 0.123 0.245 0.123 0.122 0.123 0.124 0.123 0.225 0.123 0.123 0.122 0.123 0.123 0.236 0.124 0.123 0.122 0.123 0.126 0.203 0.124 0.125 0.125 0.123 0.126 0.246 0.125 0.125 0.115 0.126 0.116 0.219 0.124 0.126 0.123 0.124 0.126 0.244 0.124 0.124 0.124 0.123 0.125 0.191 0.123 0.122 0.125 0.123 0.124 0.194 0.124 0.123 0.122 0.124 0.114 0.195 0.125 0.123 0.123 0.125 0.123 0.194 0.116 0.124 0.123 0.123 0.125 0.227 0.124 0.116 0.123 0.123 0.124 0.24 0.114 0.123 0.123 0.122 0.124 0.215 0.123 0.124 0.123 0.114 0.124 0.217 0.117 0.123 0.123 0.124 0.124 0.244 0.124 0.124 0.123 0.124 0.124 0.222 0.124 0.123 0.125 0.123 0.123 0.237 0.123 0.124 0.122 0.123 0.123 0.207 0.123 0.123 0.126 0.124 0.122 0.212 0.123 0.123 0.123 0.123 0.124 0.242 0.119 0.124 0.125 0.123 0.123 0.231 0.124 0.123 0.123 0.122 0.123 0.235 0.123 0.123 0.123 0.124 0.123 0.216 0.126 0.121 0.123 0.123 0.124 0.249 0.125 0.123 0.123 0.123 0.122 0.233 0.123 0.124 0.123 0.125 0.123 0.214 0.123 0.123 0.123 0.124 0.124 0.243 0.123 0.123 0.124 0.123 0.123 0.233 0.123 0.124 0.125 0.117 0.123 0.217 0.124 0.124 0.123 0.115 0.124 0.216 0.114 0.125 0.123 0.123 0.124 0.239 0.123 0.123 0.123 0.124 0.123 0.223 0.123 0.124 0.124 0.123 0.124 0.236 0.123 0.123 0.126 0.122 0.122 0.211 0.123 0.123 0.123 0.12 0.12 0.211 0.123 0.124 0.123 0.123 0.122 0.206 0.123 0.128 0.125 0.122 0.123 0.227 0.125 0.123 0.124 0.124 0.124 0.239 0.123 0.123 0.123 0.121 0.12 0.218 0.125 0.123 0.123 0.123 0.124 0.244 0.123 0.123 0.122 0.123 0.123 0.235 0.124 0.124 0.119 0.121 0.126 0.213 0.125 0.123 0.123 0.124 0.122 0.205 0.123 0.123 0.123 0.123 0.122 0.244 0.123 0.125 0.123 0.123 0.124 0.218 0.123 0.123 0.123 0.124 0.123 0.236 0.123 0.123 0.124 0.123 0.124 0.211 0.125 0.114 0.123 0.123 0.123 0.244 0.123 0.117 0.126 0.122 0.123 0.226 0.124 0.123 0.124 0.123 0.124 0.231 0.116 0.123 0.124 0.123 0.123 0.214 0.124 0.124 0.124 0.123 0.125 0.245 0.124 0.124 0.116 0.124 0.124 0.214 0.123 0.123 0.123 0.123 0.123 0.233 0.123 0.123 0.122 0.125 0.121 0.216 0.118 0.122 0.123 0.124 0.123 0.216 0.123
8800,500,74.40848635551292,73.2,0.1475299999999999,0.239 0.126 0.119 0.128 0.128 0.129 0.251 0.128 0.126 0.125 0.129 0.127 0.198 0.13 0.128 0.128 0.129 0.128 0.258 0.129 0.13 0.119 0.129 0.131 0.204 0.128 0.128 0.128 0.13 0.132 0.256 0.129 0.129 0.129 0.127 0.122 0.263 0.128 0.122 0.129 0.128 0.128 0.225 0.129 0.129 0.128 0.129 0.149 0.243 0.119 0.129 0.119 0.124 0.128 0.244 0.128 0.129 0.129 0.128 0.13 0.232 0.128 0.123 0.129 0.13 0.151 0.217 0.129 0.128 0.128 0.129 0.129 0.229 0.131 0.119 0.13 0.128 0.15 0.224 0.13 0.129 0.129 0.129 0.128 0.226 0.131 0.129 0.129 0.13 0.172 0.164 0.129 0.128 0.128 0.129 0.207 0.176 0.129 0.129 0.129 0.145 0.207 0.183 0.126 0.126 0.13 0.155 0.206 0.178 0.124 0.129 0.128 0.13 0.212 0.184 0.128 0.131 0.128 0.135 0.22 0.177 0.129 0.128 0.129 0.133 0.231 0.129 0.128 0.128 0.128 0.129 0.219 0.129 0.128 0.128 0.13 0.147 0.249 0.13 0.128 0.129 0.132 0.142 0.255 0.121 0.128 0.119 0.129 0.128 0.25 0.13 0.128 0.129 0.12 0.13 0.244 0.129 0.13 0.128 0.129 0.143 0.243 0.128 0.13 0.129 0.128 0.13 0.263 0.129 0.129 0.129 0.13 0.128 0.242 0.129 0.129 0.129 0.128 0.129 0.248 0.128 0.128 0.129 0.128 0.129 0.263 0.13 0.129 0.12 0.128 0.128 0.253 0.128 0.13 0.128 0.13 0.128 0.205 0.129 0.129 0.127 0.129 0.13 0.254 0.128 0.12 0.128 0.129 0.128 0.217 0.129 0.129 0.129 0.128 0.152 0.253 0.128 0.129 0.131 0.128 0.141 0.247 0.127 0.129 0.128 0.129 0.129 0.232 0.129 0.128 0.13 0.129 0.129 0.247 0.128 0.129 0.13 0.13 0.137 0.24 0.129 0.129 0.128 0.129 0.129 0.259 0.128 0.12 0.129 0.124 0.129 0.222 0.129 0.129 0.129 0.12 0.13 0.231 0.129 0.13 0.129 0.128 0.128 0.247 0.125 0.129 0.129 0.129 0.13 0.264 0.129 0.129 0.129 0.128 0.129 0.253 0.128 0.129 0.13 0.129 0.129 0.231 0.128 0.13 0.129 0.129 0.129 0.245 0.12 0.128 0.13 0.129 0.129 0.256 0.129 0.128 0.12 0.129 0.128 0.217 0.13 0.129 0.129 0.128 0.15 0.248 0.127 0.125 0.129 0.128 0.128 0.264 0.128 0.128 0.121 0.12 0.129 0.217 0.129 0.129 0.129 0.129 0.151 0.249 0.128 0.128 0.129 0.131 0.132 0.231 0.129 0.123 0.128 0.13 0.129 0.231 0.13 0.127 0.125 0.128 0.153 0.216 0.129 0.129 0.127 0.128 0.129 0.229 0.12 0.128 0.128 0.129 0.148 0.219 0.129 0.128 0.129 0.129 0.13 0.225 0.129 0.128 0.128 0.128 0.164 0.18 0.129 0.13 0.128 0.129 0.19 0.191 0.128 0.128 0.129 0.139 0.187 0.156 0.123 0.129 0.128 0.129 0.174 0.192 0.129 0.129 0.129 0.171 0.128 0.162 0.128 0.131 0.129 0.19 0.155 0.179 0.13 0.128 0.153 0.193 0.164 0.129 0.123 0.128 0.129 0.167 0.182 0.128 0.129 0.128 0.151 0.219 0.129 0.128 0.128 0.129 0.131 0.218 0.128 0.13 0.128 0.129 0.152 0.247 0.128 0.128 0.129 0.121 0.129 0.251 0.13 0.129 0.125 0.124 0.128 0.222 0.128 0.13 0.128 0.119 0.135 0.247 0.131 0.128 0.131 0.128 0.129 0.256 0.13 0.128 0.128 0.129 0.128 0.216 0.13 0.129 0.128 0.129 0.149 0.248 0.13 0.128 0.13 0.129 0.142 0.235 0.128 0.128 0.129 0.13 0.129 0.264 0.129 0.13 0.128 0.128 0.124 0.218 0.128 0.13 0.13 0.128 0.153 0.25 0.129 0.128 0.129 0.128 0.137 0.237 0.119 0.128 0.129 0.123 0.128 0.212 0.129 0.129 0.129 0.128
9200,500,77.79069028076351,77.0,0.154674,0.256 0.133 0.126 0.134 0.134 0.154 0.247 0.133 0.134 0.135 0.133 0.183 0.194 0.133 0.125 0.134 0.134 0.24 0.135 0.134 0.135 0.134 0.135 0.276 0.134 0.133 0.128 0.124 0.135 0.26 0.134 0.126 0.134 0.134 0.143 0.255 0.135 0.134 0.135 0.134 0.169 0.234 0.134 0.135 0.133 0.134 0.198 0.181 0.133 0.134 0.133 0.141 0.26 0.135 0.135 0.135 0.134 0.163 0.249 0.133 0.135 0.133 0.134 0.167 0.237 0.133 0.13 0.134 0.134 0.145 0.251 0.131 0.133 0.138 0.135 0.165 0.235 0.133 0.135 0.133 0.135 0.182 0.191 0.134 0.134 0.127 0.135 0.25 0.129 0.132 0.124 0.134 0.134 0.218 0.134 0.134 0.134 0.134 0.217 0.134 0.134 0.134 0.136 0.134 0.248 0.135 0.134 0.134 0.128 0.135 0.261 0.133 0.135 0.134 0.135 0.134 0.265 0.133 0.133 0.134 0.134 0.148 0.246 0.134 0.133 0.135 0.136 0.173 0.198 0.135 0.135 0.134 0.134 0.249 0.135 0.135 0.125 0.134 0.135 0.222 0.134 0.134 0.135 0.132 0.216 0.188 0.133 0.134 0.134 0.169 0.14 0.193 0.134 0.134 0.134 0.167 0.135 0.2 0.135 0.133 0.195 0.133 0.146 0.194 0.135 0.193 0.133 0.134 0.158 0.185 0.183 0.134 0.135 0.134 0.161 0.187 0.192 0.134 0.134 0.135 0.163 0.137 0.208 0.135 0.131 0.131 0.161 0.134 0.21 0.133 0.145 0.188 0.134 0.145 0.201 0.134 0.184 0.137 0.136 0.167 0.134 0.133 0.2 0.131 0.134 0.229 0.135 0.167 0.135 0.126 0.134 0.21 0.134 0.168 0.133 0.135 0.134 0.211 0.187 0.134 0.133 0.134 0.157 0.248 0.135 0.135 0.135 0.135 0.184 0.193 0.135 0.135 0.134 0.135 0.252 0.136 0.135 0.136 0.133 0.147 0.26 0.133 0.135 0.134 0.129 0.165 0.2 0.134 0.136 0.136 0.134 0.232 0.188 0.135 0.134 0.134 0.163 0.246 0.136 0.129 0.134 0.133 0.16 0.247 0.135 0.135 0.135 0.134 0.19 0.188 0.128 0.135 0.134 0.135 0.253 0.135 0.135 0.135 0.134 0.134 0.275 0.131 0.134 0.135 0.134 0.138 0.257 0.134 0.134 0.134 0.133 0.153 0.249 0.134 0.134 0.134 0.134 0.158 0.2 0.133 0.133 0.136 0.134 0.168 0.169 0.134 0.134 0.132 0.169 0.16 0.188 0.135 0.134 0.138 0.207 0.183 0.131 0.137 0.135 0.155 0.24 0.136 0.134 0.124 0.135 0.143 0.266 0.125 0.135 0.135 0.133 0.162 0.165 0.134 0.135 0.135 0.135 0.234 0.134 0.134 0.127 0.134 0.167 0.16 0.131 0.133 0.135 0.137 0.248 0.133 0.135 0.134 0.134 0.167 0.248 0.134 0.134 0.134 0.133 0.169 0.246 0.134 0.134 0.133 0.133 0.169 0.246 0.134 0.133 0.134 0.134 0.171 0.243 0.134 0.135 0.136 0.135 0.189 0.188 0.133 0.135 0.134 0.133 0.256 0.135 0.134 0.134 0.135 0.133 0.255 0.134 0.133 0.134 0.134 0.162 0.24 0.134 0.134 0.134 0.133 0.165 0.232 0.134 0.136 0.136 0.133 0.192 0.189 0.134 0.125 0.134 0.134 0.25 0.135 0.134 0.134 0.135 0.133 0.266 0.133 0.133 0.131 0.132 0.134 0.263 0.134 0.133 0.134 0.134 0.134 0.26 0.134 0.134 0.133 0.133 0.151 0.243 0.132 0.131 0.133 0.134 0.156 0.243 0.134 0.134 0.134 0.134 0.178 0.196 0.129 0.124 0.135 0.133 0.167 0.163 0.133 0.134 0.134 0.161 0.244 0.135 0.134 0.134 0.135 0.171 0.249 0.129 0.134 0.133 0.134 0.165 0.201 0.134 0.134 0.133 0.134 0.243 0.133 0.134 0.135 0.124 0.136 0.222 0.134 0.134 0.135 0.135 0.228 0.134 0.135 0.136 0.135 0.149 0.261 0.134 0.133 0.133 0.133 0.189 0.198
9600,500,81.1728942060141,82.6,0.15915200000000004,0.249 0.132 0.139 0.14 0.139 0.207 0.14 0.139 0.14 0.139 0.133 0.278 0.139 0.139 0.139 0.141 0.222 0.131 0.139 0.14 0.14 0.14 0.269 0.131 0.14 0.138 0.14 0.223 0.132 0.139 0.14 0.133 0.131 0.275 0.14 0.138 0.141 0.138 0.2 0.14 0.14 0.14 0.139 0.139 0.227 0.14 0.14 0.14 0.139 0.244 0.14 0.139 0.139 0.139 0.247 0.133 0.139 0.14 0.14 0.25 0.136 0.138 0.139 0.137 0.197 0.193 0.14 0.14 0.139 0.165 0.255 0.13 0.14 0.139 0.139 0.252 0.14 0.138 0.139 0.139 0.226 0.132 0.129 0.139 0.139 0.139 0.276 0.141 0.141 0.139 0.139 0.251 0.14 0.14 0.139 0.14 0.247 0.14 0.139 0.139 0.139 0.185 0.191 0.135 0.137 0.139 0.14 0.259 0.139 0.139 0.139 0.14 0.251 0.14 0.14 0.139 0.139 0.242 0.139 0.138 0.139 0.139 0.191 0.2 0.14 0.14 0.139 0.178 0.162 0.13 0.139 0.139 0.139 0.175 0.175 0.14 0.14 0.139 0.197 0.184 0.141 0.14 0.139 0.197 0.193 0.14 0.139 0.139 0.203 0.191 0.14 0.142 0.142 0.197 0.194 0.14 0.139 0.141 0.204 0.19 0.139 0.14 0.139 0.196 0.191 0.139 0.14 0.141 0.189 0.197 0.141 0.139 0.139 0.17 0.159 0.194 0.139 0.139 0.159 0.197 0.184 0.138 0.13 0.139 0.182 0.178 0.137 0.138 0.139 0.139 0.232 0.192 0.138 0.14 0.138 0.198 0.194 0.138 0.138 0.139 0.198 0.186 0.138 0.138 0.14 0.196 0.164 0.189 0.135 0.138 0.186 0.129 0.176 0.139 0.138 0.161 0.196 0.179 0.138 0.129 0.138 0.178 0.14 0.207 0.14 0.138 0.169 0.19 0.19 0.139 0.139 0.138 0.197 0.187 0.134 0.141 0.139 0.196 0.186 0.14 0.139 0.138 0.185 0.154 0.193 0.139 0.138 0.184 0.139 0.18 0.139 0.138 0.139 0.215 0.185 0.136 0.139 0.139 0.175 0.14 0.207 0.138 0.139 0.15 0.201 0.19 0.139 0.138 0.139 0.202 0.19 0.131 0.131 0.138 0.164 0.253 0.139 0.139 0.139 0.14 0.245 0.138 0.139 0.139 0.141 0.244 0.138 0.138 0.139 0.139 0.174 0.208 0.14 0.14 0.14 0.165 0.253 0.138 0.139 0.139 0.14 0.253 0.141 0.139 0.14 0.138 0.246 0.139 0.14 0.138 0.139 0.242 0.14 0.14 0.14 0.139 0.185 0.199 0.139 0.132 0.14 0.159 0.249 0.139 0.133 0.138 0.128 0.209 0.133 0.138 0.138 0.14 0.138 0.216 0.141 0.14 0.139 0.138 0.249 0.139 0.138 0.138 0.139 0.254 0.135 0.137 0.138 0.14 0.202 0.186 0.14 0.138 0.14 0.16 0.254 0.139 0.138 0.13 0.138 0.243 0.138 0.139 0.138 0.139 0.194 0.198 0.14 0.136 0.138 0.176 0.17 0.138 0.129 0.138 0.138 0.173 0.175 0.139 0.13 0.139 0.196 0.189 0.139 0.139 0.139 0.19 0.188 0.139 0.139 0.139 0.158 0.251 0.141 0.13 0.139 0.141 0.251 0.138 0.138 0.138 0.138 0.228 0.138 0.14 0.138 0.138 0.142 0.27 0.139 0.138 0.14 0.141 0.251 0.14 0.138 0.138 0.138 0.226 0.14 0.139 0.139 0.139 0.152 0.247 0.138 0.139 0.139 0.139 0.246 0.138 0.14 0.139 0.138 0.229 0.14 0.141 0.14 0.139 0.157 0.252 0.14 0.139 0.139 0.14 0.247 0.13 0.138 0.138 0.14 0.218 0.139 0.139 0.132 0.138 0.138 0.285 0.133 0.139 0.138 0.139 0.211 0.194 0.138 0.139 0.14 0.197 0.194 0.139 0.139 0.14 0.198 0.185 0.139 0.139 0.141 0.2 0.17 0.13 0.138 0.139 0.147 0.22 0.2 0.138 0.139 0.14 0.187 0.178 0.14 0.134 0.139 0.172 0.139 0.208 0.139 0.138 0.156 0.201 0.188 0.139
10000,500,84.55509813126469,84.8,0.16502000000000036,0.264 0.135 0.143 0.143 0.14 0.257 0.145 0.145 0.146 0.144 0.241 0.144 0.144 0.144 0.144 0.257 0.144 0.143 0.136 0.143 0.247 0.145 0.144 0.145 0.145 0.245 0.135 0.144 0.146 0.145 0.256 0.145 0.145 0.144 0.145 0.261 0.146 0.144 0.138 0.145 0.246 0.145 0.145 0.144 0.143 0.245 0.144 0.143 0.145 0.143 0.244 0.144 0.144 0.144 0.138 0.258 0.144 0.145 0.145 0.144 0.261 0.144 0.145 0.143 0.145 0.252 0.144 0.144 0.144 0.144 0.253 0.146 0.145 0.144 0.144 0.255 0.143 0.145 0.144 0.144 0.261 0.14 0.145 0.144 0.144 0.256 0.145 0.144 0.144 0.143 0.255 0.144 0.137 0.144 0.143 0.259 0.144 0.144 0.144 0.144 0.241 0.145 0.143 0.144 0.145 0.254 0.145 0.146 0.143 0.145 0.259 0.144 0.144 0.144 0.145 0.241 0.145 0.145 0.145 0.144 0.254 0.141 0.141 0.143 0.144 0.258 0.145 0.145 0.144 0.144 0.243 0.144 0.144 0.145 0.145 0.243 0.144 0.144 0.144 0.144 0.251 0.134 0.144 0.138 0.145 0.252 0.144 0.144 0.144 0.143 0.258 0.143 0.141 0.143 0.144 0.254 0.144 0.144 0.145 0.136 0.257 0.144 0.134 0.143 0.135 0.255 0.145 0.144 0.144 0.144 0.244 0.145 0.144 0.143 0.145 0.261 0.144 0.144 0.134 0.144 0.256 0.145 0.137 0.146 0.143 0.245 0.144 0.144 0.145 0.143 0.255 0.144 0.145 0.144 0.134 0.253 0.145 0.144 0.143 0.145 0.243 0.134 0.145 0.143 0.144 0.258 0.144 0.135 0.143 0.133 0.253 0.145 0.146 0.144 0.146 0.245 0.144 0.145 0.144 0.145 0.26 0.145 0.144 0.145 0.145 0.256 0.135 0.144 0.144 0.144 0.259 0.144 0.145 0.135 0.144 0.26 0.145 0.14 0.135 0.144 0.257 0.144 0.145 0.146 0.145 0.241 0.144 0.135 0.144 0.141 0.248 0.144 0.145 0.144 0.144 0.241 0.145 0.134 0.145 0.146 0.258 0.145 0.144 0.145 0.144 0.261 0.144 0.144 0.144 0.144 0.245 0.144 0.143 0.146 0.145 0.242 0.144 0.145 0.144 0.145 0.237 0.137 0.144 0.144 0.143 0.245 0.145 0.134 0.144 0.144 0.261 0.144 0.145 0.145 0.144 0.261 0.144 0.14 0.142 0.144 0.248 0.145 0.144 0.144 0.145 0.256 0.135 0.144 0.143 0.145 0.261 0.14 0.146 0.144 0.145 0.256 0.135 0.144 0.143 0.145 0.261 0.145 0.144 0.144 0.145 0.255 0.143 0.145 0.145 0.143 0.26 0.145 0.144 0.145 0.145 0.256 0.145 0.144 0.144 0.145 0.258 0.145 0.144 0.134 0.146 0.26 0.144 0.145 0.145 0.144 0.256 0.143 0.144 0.137 0.145 0.258 0.145 0.144 0.145 0.145 0.244 0.144 0.145 0.145 0.144 0.239 0.144 0.144 0.144 0.145 0.251 0.142 0.142 0.144 0.144 0.259 0.144 0.145 0.145 0.144 0.245 0.137 0.145 0.143 0.146 0.265 0.144 0.145 0.145 0.143 0.254 0.146 0.143 0.134 0.144 0.25 0.145 0.144 0.145 0.144 0.24 0.143 0.143 0.144 0.146 0.256 0.143 0.144 0.144 0.143 0.255 0.144 0.145 0.145 0.145 0.241 0.144 0.144 0.145 0.145 0.241 0.144 0.145 0.144 0.141 0.245 0.145 0.138 0.145 0.143 0.241 0.144 0.144 0.147 0.143 0.24 0.144 0.143 0.144 0.144 0.262 0.143 0.143 0.143 0.143 0.247 0.144 0.145 0.145 0.144 0.236 0.144 0.144 0.144 0.145 0.241 0.143 0.144 0.144 0.144 0.24 0.145 0.144 0.144 0.144 0.246 0.142 0.141 0.145 0.144 0.238 0.143 0.145 0.145 0.144 0.233 0.143 0.144 0.145 0.144 0.242 0.144 0.143 0.145 0.143 0.254 0.144 0.143 0.145 0.144 0.255 0.144 0.135 0.143 0.143 0.251 0.146 0.144 0.143 0.144
10400,500,87.93730205651528,88.6,0.17118600000000053,0.256 0.14 0.15 0.149 0.149 0.244 0.149 0.148 0.145 0.149 0.286 0.148 0.148 0.138 0.149 0.259 0.149 0.149 0.15 0.148 0.233 0.149 0.149 0.148 0.152 0.269 0.149 0.148 0.152 0.148 0.264 0.149 0.151 0.148 0.149 0.234 0.15 0.149 0.15 0.15 0.277 0.149 0.15 0.15 0.151 0.229 0.139 0.15 0.149 0.151 0.222 0.149 0.149 0.15 0.15 0.234 0.15 0.149 0.149 0.149 0.284 0.149 0.148 0.149 0.145 0.241 0.149 0.149 0.152 0.149 0.273 0.151 0.149 0.15 0.151 0.265 0.148 0.15 0.143 0.15 0.254 0.149 0.149 0.148 0.148 0.285 0.149 0.15 0.15 0.149 0.243 0.151 0.149 0.151 0.149 0.289 0.151 0.15 0.151 0.15 0.241 0.15 0.149 0.149 0.15 0.288 0.149 0.15 0.15 0.15 0.246 0.15 0.15 0.146 0.149 0.273 0.148 0.15 0.149 0.149 0.241 0.15 0.15 0.15 0.15 0.235 0.15 0.15 0.15 0.15 0.232 0.152 0.149 0.149 0.15 0.303 0.15 0.152 0.149 0.151 0.235 0.153 0.149 0.15 0.151 0.253 0.15 0.15 0.15 0.149 0.262 0.149 0.153 0.143 0.15 0.243 0.142 0.15 0.15 0.15 0.281 0.15 0.15 0.151 0.15 0.243 0.15 0.149 0.149 0.149 0.297 0.15 0.15 0.149 0.152 0.271 0.153 0.153 0.151 0.151 0.266 0.157 0.139 0.157 0.154 0.253 0.149 0.155 0.149 0.151 0.278 0.152 0.151 0.15 0.152 0.26 0.15 0.15 0.149 0.15 0.281 0.151 0.15 0.15 0.152 0.274 0.149 0.149 0.149 0.149 0.226 0.149 0.149 0.15 0.15 0.241 0.149 0.151 0.151 0.148 0.301 0.15 0.149 0.141 0.151 0.265 0.15 0.15 0.152 0.149 0.23 0.15 0.149 0.15 0.149 0.282 0.149 0.149 0.149 0.15 0.262 0.142 0.15 0.149 0.151 0.234 0.149 0.15 0.149 0.148 0.235 0.15 0.149 0.15 0.149 0.264 0.15 0.15 0.149 0.15 0.274 0.151 0.149 0.149 0.15 0.308 0.15 0.149 0.15 0.15 0.23 0.15 0.15 0.149 0.149 0.261 0.149 0.149 0.15 0.138 0.232 0.149 0.151 0.15 0.151 0.246 0.15 0.15 0.15 0.149 0.234 0.151 0.149 0.149 0.15 0.302 0.15 0.149 0.15 0.149 0.23 0.15 0.15 0.149 0.149 0.261 0.15 0.15 0.15 0.15 0.256 0.15 0.15 0.149 0.15 0.233 0.15 0.149 0.149 0.148 0.284 0.15 0.149 0.15 0.15 0.241 0.15 0.15 0.15 0.15 0.226 0.149 0.149 0.15 0.149 0.258 0.15 0.149 0.15 0.15 0.26 0.151 0.15 0.149 0.15 0.282 0.149 0.149 0.15 0.149 0.26 0.149 0.15 0.149 0.151 0.268 0.15 0.149 0.15 0.149 0.243 0.149 0.151 0.149 0.15 0.231 0.15 0.15 0.149 0.15 0.307 0.15 0.149 0.151 0.149 0.232 0.15 0.148 0.15 0.15 0.28 0.151 0.151 0.151 0.149 0.259 0.15 0.15 0.149 0.149 0.231 0.15 0.149 0.151 0.15 0.281 0.15 0.149 0.15 0.151 0.234 0.149 0.149 0.15 0.151 0.265 0.149 0.151 0.15 0.15 0.229 0.15 0.15 0.148 0.15 0.281 0.149 0.151 0.149 0.149 0.241 0.15 0.15 0.149 0.15 0.301 0.15 0.15 0.15 0.15 0.233 0.15 0.15 0.151 0.15 0.304 0.15 0.149 0.149 0.15 0.281 0.15 0.149 0.15 0.15 0.246 0.15 0.151 0.149 0.15 0.231 0.15 0.149 0.149 0.149 0.277 0.151 0.149 0.15 0.149 0.262 0.149 0.15 0.15 0.15 0.233 0.149 0.15 0.149 0.15 0.267 0.151 0.149 0.149 0.15 0.243 0.15 0.15 0.15 0.15 0.232 0.15 0.151 0.15 0.15 0.232 0.15 0.15 0.15 0.149 0.259 0.15 0.15 0.15 0.149 0.278 0.15 0.15 0.15 0.15
10800,500,91.31950598176586,91.4,0.17979800000000015,0.259 0.156 0.155 0.155 0.143 0.291 0.156 0.155 0.154 0.154 0.291 0.155 0.155 0.155 0.155 0.28 0.155 0.154 0.155 0.154 0.227 0.15 0.144 0.155 0.157 0.302 0.154 0.156 0.155 0.155 0.266 0.156 0.155 0.154 0.155 0.193 0.156 0.154 0.156 0.204 0.225 0.156 0.156 0.155 0.224 0.24 0.155 0.154 0.156 0.215 0.209 0.155 0.155 0.154 0.229 0.213 0.156 0.157 0.157 0.182 0.206 0.155 0.157 0.165 0.207 0.234 0.156 0.155 0.172 0.21 0.224 0.154 0.155 0.159 0.213 0.209 0.154 0.154 0.158 0.184 0.238 0.154 0.155 0.197 0.155 0.215 0.155 0.154 0.209 0.155 0.233 0.155 0.166 0.206 0.155 0.234 0.157 0.168 0.209 0.155 0.229 0.155 0.162 0.209 0.154 0.233 0.155 0.165 0.211 0.155 0.233 0.155 0.165 0.206 0.155 0.236 0.156 0.174 0.208 0.154 0.233 0.154 0.168 0.209 0.156 0.237 0.154 0.171 0.21 0.155 0.233 0.155 0.166 0.21 0.155 0.233 0.155 0.165 0.211 0.154 0.234 0.149 0.161 0.216 0.154 0.231 0.155 0.157 0.213 0.155 0.235 0.155 0.165 0.212 0.155 0.233 0.155 0.164 0.212 0.154 0.234 0.155 0.166 0.211 0.154 0.228 0.155 0.162 0.215 0.155 0.226 0.155 0.154 0.224 0.155 0.223 0.156 0.156 0.221 0.156 0.222 0.155 0.147 0.23 0.154 0.223 0.154 0.154 0.231 0.154 0.224 0.154 0.152 0.186 0.155 0.191 0.156 0.155 0.154 0.155 0.201 0.147 0.209 0.155 0.155 0.236 0.169 0.208 0.155 0.154 0.235 0.171 0.206 0.155 0.155 0.234 0.171 0.211 0.155 0.156 0.229 0.164 0.213 0.154 0.154 0.233 0.163 0.214 0.155 0.155 0.232 0.163 0.215 0.155 0.155 0.232 0.163 0.214 0.156 0.155 0.232 0.162 0.215 0.156 0.155 0.237 0.167 0.21 0.156 0.155 0.237 0.171 0.206 0.155 0.154 0.234 0.17 0.206 0.151 0.155 0.236 0.171 0.206 0.154 0.156 0.228 0.165 0.206 0.155 0.155 0.239 0.174 0.207 0.155 0.149 0.232 0.161 0.214 0.155 0.155 0.232 0.161 0.215 0.155 0.155 0.233 0.162 0.21 0.155 0.155 0.235 0.17 0.207 0.154 0.155 0.234 0.152 0.216 0.156 0.156 0.238 0.166 0.211 0.154 0.145 0.191 0.155 0.187 0.154 0.151 0.237 0.19 0.155 0.153 0.155 0.198 0.206 0.155 0.156 0.155 0.219 0.222 0.155 0.154 0.156 0.221 0.23 0.154 0.154 0.157 0.222 0.231 0.153 0.155 0.156 0.225 0.226 0.154 0.155 0.154 0.227 0.231 0.154 0.154 0.155 0.22 0.186 0.152 0.156 0.154 0.187 0.183 0.154 0.156 0.155 0.262 0.156 0.155 0.156 0.155 0.238 0.154 0.155 0.156 0.163 0.27 0.155 0.157 0.155 0.156 0.289 0.155 0.155 0.154 0.154 0.273 0.155 0.154 0.154 0.154 0.225 0.155 0.154 0.155 0.154 0.291 0.154 0.155 0.155 0.154 0.236 0.155 0.154 0.154 0.16 0.274 0.155 0.154 0.156 0.154 0.295 0.155 0.155 0.155 0.155 0.3 0.154 0.154 0.154 0.154 0.281 0.154 0.155 0.155 0.155 0.285 0.155 0.157 0.154 0.154 0.227 0.155 0.155 0.155 0.154 0.293 0.154 0.156 0.155 0.156 0.258 0.155 0.155 0.154 0.154 0.239 0.155 0.154 0.155 0.16 0.262 0.154 0.154 0.154 0.154 0.217 0.156 0.154 0.155 0.157 0.232 0.156 0.157 0.156 0.192 0.213 0.156 0.156 0.171 0.202 0.231 0.156 0.155 0.179 0.21 0.232 0.156 0.156 0.172 0.207 0.229 0.156 0.156 0.173 0.206 0.219 0.156 0.155 0.156 0.214 0.199 0.154 0.154 0.154 0.187 0.193 0.154 0.155 0.155 0.153 0.199 0.154 0.154 0.208 0.155 0.221 0.154 0.154 0.214 0.155
11200,500,94.70170990701645,94.6,0.18543399999999982,0.261 0.16 0.16 0.159 0.179 0.276 0.158 0.158 0.16 0.17 0.273 0.16 0.16 0.161 0.176 0.272 0.16 0.16 0.16 0.175 0.275 0.16 0.161 0.161 0.174 0.274 0.159 0.16 0.159 0.174 0.275 0.159 0.159 0.16 0.171 0.272 0.16 0.159 0.16 0.174 0.275 0.16 0.16 0.163 0.176 0.275 0.162 0.16 0.159 0.167 0.277 0.162 0.16 0.16 0.178 0.275 0.16 0.16 0.161 0.168 0.275 0.162 0.161 0.161 0.178 0.274 0.16 0.16 0.161 0.17 0.273 0.16 0.161 0.16 0.18 0.273 0.16 0.16 0.162 0.17 0.273 0.161 0.16 0.16 0.176 0.274 0.161 0.162 0.161 0.18 0.27 0.161 0.161 0.16 0.167 0.278 0.162 0.161 0.162 0.182 0.274 0.161 0.161 0.16 0.178 0.273 0.16 0.16 0.162 0.171 0.274 0.16 0.16 0.161 0.181 0.265 0.161 0.162 0.16 0.165 0.275 0.161 0.161 0.16 0.167 0.276 0.151 0.16 0.16 0.161 0.26 0.16 0.161 0.16 0.16 0.231 0.16 0.161 0.16 0.229 0.231 0.161 0.16 0.175 0.218 0.221 0.16 0.16 0.178 0.213 0.222 0.159 0.159 0.183 0.213 0.222 0.159 0.16 0.182 0.214 0.223 0.16 0.16 0.179 0.206 0.223 0.159 0.159 0.186 0.161 0.24 0.16 0.161 0.192 0.161 0.247 0.16 0.211 0.16 0.149 0.24 0.177 0.215 0.162 0.179 0.221 0.2 0.161 0.162 0.161 0.225 0.231 0.162 0.161 0.186 0.25 0.161 0.161 0.16 0.149 0.287 0.161 0.161 0.164 0.16 0.293 0.161 0.16 0.16 0.16 0.278 0.161 0.16 0.16 0.166 0.278 0.161 0.16 0.16 0.175 0.272 0.16 0.154 0.161 0.179 0.268 0.16 0.16 0.16 0.185 0.271 0.16 0.161 0.16 0.169 0.275 0.16 0.161 0.161 0.176 0.273 0.16 0.16 0.16 0.176 0.274 0.149 0.16 0.159 0.161 0.291 0.159 0.161 0.161 0.177 0.279 0.16 0.16 0.159 0.17 0.273 0.16 0.161 0.16 0.176 0.269 0.16 0.16 0.16 0.185 0.264 0.161 0.159 0.16 0.16 0.283 0.159 0.161 0.161 0.166 0.279 0.162 0.161 0.16 0.179 0.262 0.16 0.16 0.16 0.18 0.259 0.16 0.161 0.16 0.183 0.274 0.16 0.16 0.159 0.166 0.279 0.162 0.16 0.16 0.176 0.274 0.16 0.16 0.16 0.177 0.264 0.16 0.148 0.161 0.169 0.272 0.161 0.159 0.16 0.171 0.274 0.162 0.16 0.16 0.175 0.274 0.16 0.161 0.16 0.175 0.273 0.16 0.162 0.16 0.179 0.261 0.16 0.161 0.16 0.181 0.275 0.161 0.161 0.162 0.18 0.267 0.161 0.16 0.16 0.163 0.278 0.161 0.153 0.161 0.16 0.283 0.16 0.16 0.161 0.164 0.278 0.16 0.16 0.16 0.166 0.274 0.16 0.161 0.16 0.167 0.277 0.161 0.16 0.16 0.175 0.272 0.161 0.16 0.16 0.184 0.271 0.159 0.16 0.161 0.165 0.279 0.16 0.159 0.16 0.171 0.279 0.161 0.161 0.159 0.176 0.27 0.16 0.16 0.16 0.186 0.269 0.161 0.16 0.159 0.17 0.273 0.159 0.16 0.16 0.182 0.272 0.159 0.161 0.16 0.175 0.273 0.16 0.161 0.161 0.179 0.273 0.161 0.159 0.16 0.166 0.279 0.16 0.16 0.161 0.174 0.276 0.161 0.159 0.16 0.176 0.273 0.161 0.16 0.16 0.176 0.27 0.159 0.161 0.159 0.183 0.273 0.16 0.161 0.159 0.166 0.279 0.162 0.161 0.16 0.177 0.273 0.16 0.16 0.16 0.178 0.268 0.159 0.16 0.161 0.16 0.277 0.16 0.16 0.16 0.159 0.285 0.16 0.16 0.159 0.161 0.281 0.16 0.16 0.162 0.166 0.278 0.162 0.16 0.16 0.174 0.275 0.16 0.16 0.156 0.169 0.274 0.161 0.16 0.159 0.173 0.276 0.161 0.161 0.159 0.176
11600,500,98.08391383226704,98.8,0.19053999999999996,0.258 0.159 0.166 0.166 0.252 0.165 0.159 0.166 0.167 0.298 0.165 0.166 0.165 0.184 0.213 0.166 0.166 0.171 0.22 0.226 0.161 0.166 0.202 0.182 0.215 0.167 0.165 0.232 0.229 0.166 0.165 0.196 0.165 0.232 0.166 0.167 0.233 0.222 0.165 0.166 0.188 0.221 0.227 0.166 0.166 0.208 0.196 0.207 0.165 0.168 0.223 0.229 0.165 0.165 0.206 0.165 0.234 0.165 0.166 0.228 0.216 0.165 0.164 0.191 0.21 0.227 0.165 0.167 0.217 0.207 0.157 0.165 0.165 0.233 0.205 0.166 0.166 0.172 0.224 0.216 0.165 0.165 0.196 0.189 0.222 0.165 0.167 0.233 0.224 0.165 0.166 0.191 0.219 0.224 0.166 0.165 0.209 0.195 0.166 0.165 0.167 0.195 0.223 0.165 0.167 0.215 0.207 0.165 0.164 0.174 0.222 0.253 0.165 0.165 0.215 0.173 0.225 0.165 0.201 0.165 0.182 0.226 0.166 0.238 0.163 0.222 0.166 0.18 0.21 0.186 0.228 0.166 0.22 0.167 0.208 0.166 0.173 0.222 0.167 0.234 0.166 0.215 0.165 0.191 0.213 0.19 0.222 0.166 0.223 0.166 0.204 0.165 0.194 0.205 0.166 0.225 0.165 0.223 0.165 0.199 0.165 0.167 0.233 0.165 0.235 0.164 0.223 0.165 0.188 0.217 0.205 0.167 0.165 0.191 0.219 0.215 0.166 0.165 0.198 0.198 0.201 0.166 0.165 0.193 0.196 0.224 0.165 0.214 0.166 0.202 0.165 0.19 0.22 0.166 0.233 0.165 0.214 0.165 0.194 0.205 0.182 0.218 0.165 0.225 0.166 0.212 0.164 0.194 0.205 0.165 0.225 0.165 0.223 0.165 0.2 0.167 0.17 0.228 0.165 0.234 0.164 0.225 0.166 0.188 0.218 0.205 0.166 0.166 0.192 0.204 0.244 0.165 0.165 0.218 0.183 0.213 0.166 0.21 0.166 0.208 0.166 0.167 0.234 0.165 0.234 0.165 0.197 0.166 0.174 0.224 0.167 0.237 0.163 0.223 0.166 0.185 0.21 0.198 0.165 0.165 0.189 0.216 0.223 0.165 0.164 0.207 0.192 0.207 0.166 0.173 0.224 0.226 0.165 0.166 0.205 0.185 0.229 0.165 0.182 0.219 0.226 0.165 0.167 0.21 0.166 0.228 0.165 0.165 0.233 0.22 0.166 0.164 0.189 0.211 0.227 0.166 0.165 0.216 0.201 0.165 0.165 0.164 0.235 0.223 0.166 0.165 0.189 0.225 0.225 0.165 0.166 0.208 0.195 0.214 0.167 0.174 0.221 0.222 0.165 0.166 0.202 0.166 0.231 0.167 0.166 0.233 0.22 0.156 0.165 0.177 0.217 0.236 0.165 0.165 0.218 0.203 0.166 0.165 0.166 0.234 0.195 0.164 0.166 0.165 0.232 0.229 0.165 0.165 0.197 0.177 0.226 0.166 0.166 0.237 0.222 0.167 0.164 0.189 0.217 0.225 0.166 0.167 0.212 0.207 0.166 0.165 0.165 0.236 0.224 0.166 0.166 0.189 0.214 0.225 0.165 0.166 0.219 0.209 0.165 0.166 0.165 0.229 0.202 0.167 0.166 0.179 0.231 0.211 0.166 0.166 0.204 0.207 0.167 0.168 0.166 0.193 0.224 0.164 0.166 0.215 0.207 0.166 0.164 0.173 0.221 0.203 0.165 0.165 0.183 0.224 0.214 0.166 0.164 0.203 0.196 0.218 0.165 0.18 0.222 0.223 0.166 0.165 0.2 0.165 0.232 0.166 0.165 0.232 0.214 0.165 0.166 0.178 0.215 0.223 0.165 0.166 0.205 0.19 0.224 0.165 0.179 0.218 0.223 0.166 0.164 0.202 0.166 0.242 0.167 0.166 0.226 0.2 0.165 0.166 0.172 0.222 0.244 0.165 0.165 0.215 0.181 0.216 0.164 0.186 0.218 0.221 0.165 0.165 0.205 0.17 0.229 0.166 0.166 0.225 0.218 0.166 0.165 0.193 0.217 0.225 0.165 0.165 0.206 0.191 0.218 0.165 0.178 0.216 0.223 0.165 0.165 0.205 0.166 0.232 0.165 0.17 0.228 0.219 0.167 0.166
12000,500,101.46611775751762,100.0,0.1932860000000006,0.284 0.169 0.17 0.169 0.282 0.168 0.169 0.17 0.211 0.223 0.17 0.169 0.17 0.295 0.169 0.17 0.168 0.24 0.167 0.167 0.166 0.167 0.306 0.168 0.168 0.167 0.212 0.255 0.168 0.167 0.167 0.284 0.167 0.167 0.166 0.199 0.236 0.165 0.167 0.167 0.278 0.168 0.168 0.167 0.194 0.284 0.167 0.167 0.167 0.257 0.167 0.167 0.167 0.169 0.301 0.168 0.167 0.167 0.232 0.158 0.169 0.168 0.167 0.264 0.167 0.167 0.168 0.227 0.228 0.167 0.167 0.167 0.235 0.219 0.167 0.167 0.191 0.234 0.216 0.167 0.167 0.216 0.224 0.168 0.168 0.183 0.22 0.22 0.166 0.168 0.212 0.215 0.167 0.168 0.167 0.236 0.231 0.167 0.167 0.202 0.191 0.227 0.168 0.175 0.219 0.231 0.167 0.167 0.218 0.183 0.217 0.166 0.197 0.167 0.197 0.204 0.167 0.237 0.167 0.228 0.168 0.199 0.167 0.192 0.225 0.167 0.228 0.168 0.225 0.168 0.209 0.168 0.18 0.222 0.17 0.229 0.168 0.23 0.167 0.216 0.167 0.195 0.228 0.21 0.168 0.167 0.205 0.167 0.238 0.166 0.168 0.24 0.212 0.167 0.169 0.199 0.266 0.169 0.168 0.167 0.197 0.21 0.167 0.167 0.167 0.306 0.169 0.167 0.168 0.219 0.219 0.166 0.167 0.168 0.293 0.169 0.167 0.168 0.229 0.22 0.17 0.167 0.168 0.285 0.169 0.167 0.168 0.233 0.216 0.169 0.169 0.188 0.266 0.169 0.168 0.168 0.267 0.17 0.168 0.169 0.188 0.279 0.169 0.169 0.169 0.269 0.169 0.17 0.169 0.203 0.235 0.168 0.168 0.168 0.299 0.169 0.168 0.168 0.224 0.221 0.169 0.168 0.175 0.276 0.168 0.168 0.167 0.245 0.212 0.168 0.168 0.2 0.201 0.168 0.168 0.167 0.204 0.199 0.167 0.168 0.217 0.218 0.168 0.168 0.167 0.286 0.168 0.167 0.168 0.202 0.231 0.169 0.17 0.169 0.289 0.169 0.166 0.167 0.222 0.218 0.169 0.169 0.171 0.293 0.167 0.169 0.168 0.255 0.168 0.167 0.168 0.168 0.307 0.166 0.167 0.168 0.26 0.169 0.168 0.168 0.17 0.3 0.17 0.167 0.168 0.256 0.168 0.168 0.167 0.177 0.278 0.168 0.167 0.169 0.277 0.167 0.167 0.167 0.185 0.281 0.169 0.167 0.168 0.275 0.168 0.168 0.168 0.186 0.282 0.169 0.17 0.169 0.281 0.17 0.169 0.171 0.225 0.223 0.17 0.169 0.17 0.284 0.17 0.17 0.17 0.266 0.171 0.171 0.169 0.182 0.28 0.17 0.168 0.171 0.281 0.168 0.168 0.168 0.207 0.227 0.168 0.168 0.168 0.303 0.167 0.167 0.169 0.222 0.219 0.169 0.167 0.168 0.286 0.168 0.169 0.168 0.241 0.221 0.167 0.168 0.2 0.191 0.212 0.168 0.169 0.245 0.22 0.168 0.167 0.2 0.27 0.168 0.168 0.169 0.274 0.164 0.167 0.167 0.187 0.278 0.168 0.167 0.168 0.276 0.169 0.167 0.168 0.185 0.281 0.168 0.167 0.168 0.274 0.169 0.168 0.167 0.183 0.283 0.168 0.168 0.169 0.276 0.168 0.168 0.169 0.187 0.279 0.17 0.168 0.168 0.279 0.169 0.167 0.17 0.197 0.28 0.167 0.167 0.167 0.267 0.167 0.167 0.167 0.169 0.288 0.167 0.167 0.168 0.262 0.168 0.168 0.167 0.167 0.295 0.167 0.168 0.168 0.244 0.167 0.169 0.168 0.168 0.289 0.169 0.167 0.169 0.173 0.229 0.167 0.167 0.209 0.206 0.168 0.167 0.167 0.235 0.259 0.169 0.167 0.217 0.189 0.23 0.167 0.223 0.168 0.227 0.168 0.193 0.215 0.214 0.168 0.168 0.212 0.168 0.244 0.168 0.185 0.219 0.221 0.168 0.167 0.218 0.177 0.23 0.167 0.199 0.168 0.191 0.226 0.174 0.224 0.169 0.23 0.168 0.218 0.168 0.192 0.228 0.215 0.168

==> Data/memory_overhead.csv <==
project, original_clang, checksum_over_original, cfi_over_original
smarthome, 86400, 91452, 95596
dns, 88400, 93452, 97596


==> Data/seq_vs_random_time.csv <==
project,sequential,random
irrigation,159.32364654541015,191.73007774353026
smarthome,135.73007774353026,175.73007774353026
dns,145.73007774353026,185.73007774353026


==> Data/smarthome_server.csv <==
num_of_blocks,block_size,covered_memory_size,detection_rate,avg_spend_time,spend_times
300,500,2.5945631793431256,2.4,0.019125999999999997,0.362 0.017 0.017 0.016 0.016 0.017 0.016 0.016 0.017 0.017 0.019 0.017 0.019 0.018 0.018 0.021 0.016 0.018 0.019 0.019 0.018 0.019 0.017 0.018 0.019 0.019 0.018 0.019 0.019 0.02 0.018 0.018 0.017 0.018 0.017 0.018 0.018 0.018 0.016 0.017 0.016 0.018 0.018 0.017 0.02 0.02 0.019 0.017 0.019 0.018 0.018 0.018 0.02 0.017 0.018 0.017 0.019 0.019 0.019 0.019 0.02 0.017 0.018 0.019 0.018 0.019 0.017 0.017 0.02 0.02 0.018 0.018 0.018 0.02 0.021 0.02 0.018 0.019 0.017 0.017 0.019 0.02 0.016 0.018 0.021 0.018 0.019 0.021 0.019 0.018 0.02 0.018 0.017 0.02 0.017 0.019 0.019 0.018 0.017 0.02 0.016 0.02 0.019 0.019 0.02 0.02 0.016 0.019 0.02 0.016 0.019 0.018 0.018 0.019 0.02 0.016 0.019 0.019 0.018 0.019 0.019 0.017 0.02 0.02 0.017 0.02 0.02 0.016 0.018 0.019 0.016 0.019 0.018 0.016 0.019 0.022 0.017 0.02 0.019 0.017 0.02 0.019 0.018 0.019 0.019 0.018 0.018 0.019 0.016 0.018 0.02 0.017 0.018 0.015 0.017 0.018 0.017 0.018 0.019 0.018 0.018 0.015 0.017 0.019 0.017 0.016 0.018 0.016 0.018 0.017 0.02 0.02 0.018 0.019 0.019 0.018 0.019 0.018 0.016 0.019 0.019 0.017 0.019 0.018 0.017 0.018 0.019 0.016 0.019 0.018 0.017 0.018 0.019 0.02 0.017 0.021 0.018 0.018 0.02 0.017 0.018 0.019 0.018 0.017 0.02 0.019 0.019 0.02 0.018 0.018 0.02 0.019 0.019 0.019 0.018 0.019 0.021 0.018 0.018 0.019 0.019 0.02 0.02 0.018 0.018 0.021 0.016 0.019 0.02 0.019 0.018 0.02 0.018 0.019 0.02 0.019 0.022 0.02 0.017 0.019 0.019 0.017 0.02 0.019 0.018 0.018 0.018 0.017 0.019 0.019 0.019 0.019 0.019 0.02 0.018 0.02 0.02 0.018 0.018 0.018 0.019 0.019 0.016 0.017 0.019 0.018 0.019 0.02 0.02 0.018 0.019 0.017 0.019 0.02 0.017 0.018 0.02 0.019 0.017 0.02 0.018 0.017 0.02 0.019 0.018 0.019 0.017 0.017 0.02 0.019 0.017 0.019 0.017 0.019 0.019 0.018 0.017 0.02 0.019 0.019 0.019 0.018 0.018 0.019 0.018 0.018 0.02 0.018 0.018 0.02 0.018 0.02 0.019 0.018 0.017 0.018 0.019 0.018 0.019 0.018 0.018 0.02 0.016 0.018 0.02 0.016 0.018 0.02 0.017 0.018 0.02 0.017 0.019 0.02 0.017 0.017 0.019 0.018 0.022 0.019 0.018 0.018 0.019 0.018 0.018 0.02 0.018 0.017 0.018 0.018 0.019 0.02 0.016 0.019 0.02 0.019 0.018 0.019 0.017 0.017 0.02 0.018 0.019 0.02 0.018 0.02 0.02 0.018 0.017 0.019 0.019 0.019 0.02 0.017 0.018 0.019 0.019 0.019 0.019 0.018 0.018 0.019 0.018 0.018 0.02 0.017 0.017 0.021 0.018 0.018 0.019 0.017 0.019 0.02 0.017 0.018 0.019 0.017 0.018 0.02 0.015 0.017 0.019 0.017 0.018 0.018 0.019 0.02 0.017 0.017 0.02 0.018 0.019 0.019 0.018 0.018 0.019 0.02 0.018 0.019 0.018 0.018 0.018 0.018 0.019 0.018 0.018 0.019 0.018 0.017 0.019 0.02 0.018 0.018 0.021 0.017 0.019 0.019 0.018 0.019 0.016 0.018 0.02 0.019 0.018 0.019 0.02 0.017 0.018 0.02 0.017 0.019 0.02 0.018 0.019 0.02 0.017 0.018 0.019 0.018 0.018 0.02 0.018 0.019 0.019 0.017 0.018 0.017 0.017 0.019 0.02 0.017 0.018 0.022 0.018 0.019 0.019 0.018 0.019 0.02 0.018 0.019 0.021 0.018 0.02 0.019 0.019 0.02 0.017 0.021 0.018 0.018 0.019 0.019 0.019 0.018 0.018 0.02 0.02 0.018
600,500,5.189126358686251,5.2,0.027389999999999838,0.026 0.025 0.026 0.027 0.028 0.026 0.026 0.027 0.026 0.027 0.03 0.028 0.027 0.027 0.028 0.027 0.028 0.026 0.029 0.027 0.027 0.026 0.027 0.027 0.027 0.029 0.027 0.027 0.028 0.028 0.027 0.027 0.027 0.026 0.026 0.03 0.029 0.027 0.03 0.027 0.027 0.027 0.028 0.027 0.028 0.027 0.03 0.028 0.028 0.027 0.027 0.028 0.028 0.028 0.027 0.029 0.029 0.027 0.028 0.028 0.027 0.027 0.028 0.028 0.027 0.029 0.029 0.028 0.029 0.027 0.028 0.027 0.028 0.027 0.027 0.028 0.027 0.027 0.028 0.028 0.026 0.028 0.027 0.028 0.028 0.027 0.027 0.027 0.029 0.027 0.027 0.028 0.027 0.026 0.027 0.027 0.028 0.027 0.028 0.028 0.027 0.028 0.028 0.03 0.028 0.027 0.028 0.028 0.028 0.027 0.027 0.028 0.026 0.028 0.029 0.027 0.027 0.027 0.028 0.028 0.028 0.029 0.028 0.028 0.027 0.028 0.027 0.028 0.029 0.027 0.028 0.027 0.028 0.027 0.029 0.028 0.028 0.029 0.028 0.028 0.027 0.027 0.028 0.027 0.026 0.027 0.028 0.027 0.028 0.028 0.028 0.028 0.03 0.028 0.029 0.027 0.026 0.028 0.027 0.029 0.028 0.027 0.029 0.029 0.028 0.027 0.027 0.027 0.027 0.028 0.028 0.029 0.028 0.027 0.03 0.028 0.028 0.028 0.028 0.028 0.029 0.028 0.028 0.028 0.027 0.029 0.028 0.027 0.027 0.029 0.028 0.028 0.027 0.027 0.027 0.028 0.028 0.028 0.026 0.028 0.027 0.027 0.028 0.028 0.027 0.028 0.03 0.028 0.028 0.028 0.027 0.027 0.027 0.028 0.028 0.027 0.028 0.028 0.028 0.028 0.028 0.028 0.027 0.027 0.028 0.028 0.027 0.028 0.027 0.028 0.027 0.027 0.027 0.027 0.027 0.027 0.027 0.028 0.028 0.028 0.026 0.027 0.028 0.027 0.027 0.026 0.027 0.027 0.027 0.027 0.027 0.028 0.027 0.027 0.028 0.028 0.027 0.028 0.028 0.026 0.027 0.027 0.028 0.027 0.028 0.027 0.027 0.027 0.026 0.028 0.027 0.027 0.028 0.026 0.026 0.027 0.029 0.026 0.028 0.029 0.027 0.027 0.027 0.028 0.027 0.028 0.028 0.027 0.027 0.027 0.028 0.026 0.028 0.027 0.027 0.027 0.027 0.027 0.028 0.028 0.029 0.028 0.027 0.027 0.028 0.026 0.027 0.028 0.027 0.027 0.028 0.028 0.027 0.028 0.028 0.027 0.028 0.027 0.027 0.027 0.027 0.028 0.026 0.027 0.027 0.027 0.028 0.027 0.026 0.027 0.027 0.027 0.027 0.027 0.026 0.027 0.026 0.026 0.026 0.027 0.028 0.029 0.027 0.026 0.028 0.027 0.027 0.026 0.028 0.027 0.027 0.026 0.027 0.027 0.027 0.028 0.027 0.029 0.027 0.028 0.027 0.027 0.027 0.029 0.027 0.026 0.027 0.028 0.027 0.026 0.028 0.027 0.028 0.026 0.026 0.028 0.027 0.027 0.026 0.027 0.027 0.027 0.027 0.027 0.028 0.028 0.026 0.028 0.027 0.026 0.028 0.029 0.026 0.028 0.027 0.026 0.027 0.027 0.028 0.028 0.027 0.027 0.027 0.027 0.027 0.027 0.028 0.028 0.026 0.027 0.027 0.027 0.028 0.027 0.027 0.027 0.027 0.027 0.026 0.029 0.026 0.027 0.026 0.026 0.027 0.028 0.026 0.027 0.026 0.027 0.027 0.027 0.027 0.028 0.028 0.028 0.027 0.026 0.026 0.028 0.027 0.028 0.026 0.027 0.028 0.027 0.026 0.027 0.026 0.028 0.027 0.027 0.027 0.027 0.027 0.028 0.026 0.028 0.026 0.027 0.026 0.028 0.028 0.027 0.026 0.027 0.029 0.027 0.028 0.028 0.027 0.028 0.028 0.027 0.028 0.027 0.027 0.026 0.028 0.027 0.027 0.027 0.027 0.027 0.027 0.027 0.028 0.027 0.028 0.027 0.028 0.027 0.028 0.028 0.027 0.027 0.027 0.026 0.027 0.028
900,500,7.783689538029377,6.2,0.02547400000000003,0.034 0.034 0.034 0.036 0.034 0.033 0.035 0.035 0.035 0.036 0.034 0.035 0.034 0.035 0.034 0.036 0.034 0.036 0.036 0.037 0.035 0.036 0.036 0.035 0.036 0.035 0.037 0.035 0.038 0.036 0.036 0.035 0.036 0.036 0.035 0.037 0.036 0.035 0.037 0.035 0.037 0.035 0.035 0.036 0.034 0.035 0.036 0.035 0.038 0.036 0.035 0.036 0.035 0.035 0.035 0.035 0.036 0.035 0.034 0.037 0.036 0.035 0.035 0.035 0.034 0.036 0.035 0.034 0.036 0.035 0.035 0.037 0.038 0.036 0.035 0.036 0.035 0.034 0.036 0.035 0.035 0.035 0.036 0.036 0.037 0.036 0.036 0.035 0.036 0.036 0.036 0.036 0.036 0.036 0.035 0.036 0.036 0.037 0.037 0.037 0.036 0.036 0.036 0.035 0.035 0.036 0.036 0.035 0.035 0.034 0.035 0.037 0.037 0.036 0.036 0.036 0.036 0.035 0.035 0.035 0.036 0.034 0.036 0.035 0.036 0.035 0.036 0.035 0.035 0.036 0.036 0.036 0.036 0.036 0.035 0.036 0.035 0.036 0.036 0.035 0.035 0.035 0.035 0.037 0.036 0.036 0.036 0.034 0.035 0.036 0.036 0.035 0.035 0.035 0.038 0.035 0.035 0.036 0.037 0.037 0.035 0.035 0.036 0.035 0.036 0.036 0.036 0.036 0.036 0.034 0.035 0.034 0.036 0.035 0.036 0.035 0.037 0.036 0.035 0.035 0.035 0.036 0.035 0.036 0.035 0.036 0.037 0.037 0.035 0.035 0.035 0.036 0.035 0.036 0.035 0.034 0.035 0.037 0.035 0.038 0.035 0.035 0.035 0.036 0.035 0.035 0.035 0.036 0.035 0.035 0.036 0.036 0.037 0.037 0.035 0.036 0.035 0.036 0.036 0.036 0.036 0.035 0.035 0.037 0.036 0.035 0.036 0.036 0.035 0.035 0.035 0.035 0.036 0.035 0.036 0.038 0.035 0.037 0.036 0.035 0.035 0.036 0.035 0.036 0.036 0.037 0.035 0.035 0.034 0.036 0.035 0.035 0.036 0.035 0.036 0.036 0.035 0.036 0.036 0.035 0.035 0.036 0.035 0.035 0.036 0.035 0.036 0.035 0.036 0.035 0.036 0.035 0.036 0.035 0.035 0.037 0.035 0.034 0.035 0.034 0.035 0.035 0.035 0.036 0.035 0.035 0.035 0.037 0.035 0.034 0.035 0.035 0.035 0.036 0.039 0.035 0.034 0.035 0.036 0.035 0.035 0.036 0.035 0.035 0.035 0.035 0.036 0.035 0.036 0.035 0.037 0.036 0.035 0.035 0.035 0.037 0.035 0.035 0.037 0.036 0.035 0.036 0.035 0.034 0.036 0.035 0.035 0.035 0.035 0.036 0.035 0.037 0.035 0.036 0.035 0.035 0.035 0.034 0.035 0.035 0.035 0.036 0.034 0.035 0.035 0.037 0.035 0.036 0.035 0.035 0.035 0.036 0.035 0.036 0.034 0.035 0.037 0.036 0.035 0.036 0.035 0.035 0.036 0.035 0.036 0.036 0.036 0.035 0.037 0.036 0.036 0.036 0.035 0.035 0.036 0.035 0.036 0.036 0.036 0.035 0.035 0.035 0.037 0.035 0.035 0.035 0.035 0.035 0.036 0.035 0.035 0.035 0.035 0.034 0.035 0.035 0.035 0.036 0.035 0.035 0.035 0.035 0.034 0.035 0.034 0.036 0.035 0.037 0.035 0.035 0.035 0.036 0.035 0.035 0.035 0.035 0.036 0.035 0.036 0.035 0.037 0.035 0.035 0.035 0.036 0.036 0.035 0.034 0.036 0.036 0.038 0.036 0.035 0.035 0.035 0.036 0.035 0.036 0.036 0.036 0.035 0.038 0.036 0.035 0.035 0.035 0.036 0.035 0.035 0.034 0.036 0.036 0.036 0.035 0.036 0.036 0.034 0.035 0.035 0.035 0.035 0.035 0.035 0.035 0.035 0.035 0.036 0.037 0.035 0.036 0.034 0.036 0.034 0.034 0.036 0.035 0.036 0.036 0.035 0.036 0.036 0.035 0.035 0.037 0.034 0.035 0.037 0.035 0.034 0.036 0.035 0.036 0.036 0.035 0.034 0.035 0.035 0.036 0.035 0.036
1200,500,10.378252717372503,9.6,0.02928800000000008,0.043 0.043 0.043 0.023 0.021 0.022 0.02 0.022 0.022 0.022 0.022 0.022 0.02 0.023 0.021 0.025 0.02 0.022 0.022 0.022 0.021 0.023 0.022 0.021 0.022 0.021 0.022 0.022 0.022 0.024 0.021 0.022 0.022 0.021 0.044 0.045 0.045 0.044 0.044 0.044 0.045 0.045 0.044 0.044 0.044 0.044 0.043 0.046 0.044 0.044 0.044 0.044 0.046 0.044 0.044 0.043 0.044 0.044 0.044 0.044 0.046 0.045 0.044 0.043 0.044 0.045 0.044 0.045 0.043 0.045 0.044 0.044 0.043 0.045 0.042 0.044 0.045 0.045 0.043 0.045 0.045 0.044 0.046 0.045 0.043 0.044 0.044 0.043 0.044 0.044 0.044 0.044 0.044 0.045 0.044 0.043 0.045 0.043 0.044 0.044 0.044 0.044 0.043 0.043 0.044 0.043 0.046 0.043 0.043 0.045 0.044 0.046 0.045 0.046 0.044 0.045 0.045 0.044 0.043 0.046 0.044 0.044 0.045 0.044 0.043 0.044 0.045 0.044 0.044 0.046 0.046 0.045 0.045 0.045 0.045 0.042 0.043 0.043 0.044 0.044 0.044 0.043 0.043 0.045 0.044 0.044 0.044 0.046 0.043 0.045 0.043 0.045 0.044 0.045 0.044 0.042 0.044 0.033 0.034 0.033 0.034 0.021 0.023 0.021 0.021 0.024 0.022 0.021 0.022 0.022 0.021 0.022 0.022 0.022 0.023 0.022 0.022 0.022 0.023 0.021 0.023 0.022 0.021 0.025 0.023 0.021 0.03 0.031 0.031 0.031 0.022 0.033 0.033 0.033 0.034 0.035 0.034 0.033 0.034 0.034 0.023 0.02 0.023 0.024 0.021 0.022 0.022 0.022 0.021 0.023 0.022 0.023 0.023 0.021 0.023 0.022 0.022 0.032 0.033 0.033 0.024 0.021 0.021 0.022 0.022 0.021 0.022 0.023 0.023 0.021 0.022 0.032 0.032 0.034 0.022 0.021 0.022 0.022 0.023 0.021 0.02 0.023 0.022 0.021 0.021 0.024 0.022 0.022 0.023 0.023 0.023 0.033 0.032 0.033 0.023 0.023 0.021 0.021 0.024 0.021 0.02 0.022 0.022 0.021 0.022 0.033 0.034 0.034 0.022 0.021 0.025 0.022 0.023 0.023 0.022 0.022 0.023 0.023 0.021 0.024 0.023 0.021 0.024 0.022 0.032 0.034 0.035 0.023 0.021 0.021 0.02 0.023 0.021 0.021 0.023 0.023 0.025 0.021 0.034 0.035 0.033 0.023 0.021 0.023 0.021 0.021 0.023 0.023 0.021 0.021 0.022 0.021 0.022 0.021 0.021 0.024 0.023 0.022 0.032 0.035 0.032 0.026 0.022 0.022 0.023 0.022 0.022 0.021 0.023 0.022 0.022 0.031 0.033 0.034 0.026 0.022 0.021 0.022 0.021 0.024 0.022 0.021 0.023 0.022 0.021 0.024 0.022 0.022 0.022 0.021 0.023 0.025 0.031 0.032 0.034 0.023 0.021 0.021 0.021 0.023 0.021 0.021 0.023 0.023 0.022 0.032 0.034 0.034 0.022 0.021 0.021 0.023 0.022 0.022 0.022 0.022 0.022 0.022 0.022 0.024 0.022 0.021 0.022 0.022 0.022 0.031 0.031 0.034 0.026 0.024 0.021 0.021 0.023 0.023 0.02 0.021 0.023 0.022 0.032 0.033 0.033 0.025 0.022 0.021 0.022 0.021 0.02 0.022 0.024 0.02 0.022 0.023 0.021 0.024 0.022 0.022 0.021 0.021 0.022 0.033 0.034 0.034 0.034 0.033 0.032 0.023 0.022 0.02 0.024 0.021 0.031 0.032 0.034 0.027 0.022 0.021 0.025 0.023 0.022 0.023 0.021 0.023 0.023 0.02 0.021 0.022 0.021 0.021 0.023 0.021 0.022 0.022 0.022 0.022 0.024 0.033 0.033 0.035 0.024 0.021 0.022 0.02 0.025 0.032 0.033 0.033 0.026 0.023 0.021 0.021 0.022 0.022 0.023 0.021 0.023 0.021 0.021 0.021 0.024 0.022 0.022 0.022 0.023 0.021 0.023 0.022 0.023 0.022 0.021 0.035 0.034 0.035 0.022 0.022 0.021 0.021 0.022 0.033 0.033 0.035
1500,500,12.972815896715629,13.6,0.0330599999999987,0.051 0.054 0.055 0.055 0.055 0.055 0.055 0.053 0.054 0.052 0.052 0.053 0.051 0.053 0.056 0.057 0.055 0.056 0.054 0.053 0.055 0.054 0.057 0.054 0.054 0.055 0.054 0.055 0.055 0.053 0.054 0.056 0.055 0.056 0.056 0.057 0.055 0.054 0.052 0.054 0.054 0.055 0.053 0.055 0.055 0.055 0.053 0.056 0.055 0.055 0.057 0.055 0.054 0.054 0.054 0.053 0.055 0.056 0.055 0.055 0.054 0.052 0.056 0.054 0.056 0.054 0.055 0.054 0.053 0.055 0.053 0.055 0.053 0.054 0.053 0.052 0.052 0.055 0.054 0.054 0.054 0.055 0.055 0.056 0.056 0.054 0.055 0.056 0.052 0.055 0.053 0.054 0.054 0.056 0.053 0.056 0.055 0.054 0.054 0.055 0.053 0.054 0.052 0.053 0.054 0.053 0.055 0.054 0.053 0.053 0.051 0.053 0.054 0.055 0.056 0.054 0.054 0.055 0.053 0.054 0.054 0.054 0.055 0.056 0.056 0.054 0.052 0.053 0.055 0.054 0.056 0.054 0.053 0.053 0.053 0.055 0.053 0.055 0.054 0.055 0.055 0.056 0.055 0.055 0.054 0.056 0.054 0.052 0.053 0.056 0.054 0.054 0.055 0.056 0.055 0.054 0.056 0.051 0.051 0.053 0.055 0.054 0.054 0.055 0.054 0.055 0.054 0.054 0.055 0.054 0.053 0.052 0.054 0.055 0.051 0.056 0.054 0.054 0.054 0.053 0.053 0.051 0.052 0.055 0.053 0.052 0.054 0.054 0.05 0.054 0.054 0.053 0.052 0.055 0.054 0.055 0.054 0.054 0.054 0.053 0.055 0.052 0.053 0.052 0.054 0.052 0.057 0.055 0.054 0.051 0.053 0.05 0.054 0.054 0.054 0.054 0.051 0.053 0.055 0.054 0.053 0.054 0.054 0.054 0.053 0.054 0.054 0.052 0.053 0.053 0.053 0.053 0.054 0.054 0.056 0.053 0.052 0.052 0.054 0.053 0.056 0.055 0.055 0.054 0.054 0.054 0.054 0.055 0.052 0.054 0.056 0.055 0.053 0.055 0.054 0.053 0.055 0.051 0.055 0.054 0.051 0.053 0.053 0.053 0.051 0.054 0.054 0.054 0.056 0.054 0.054 0.052 0.053 0.052 0.051 0.054 0.055 0.054 0.055 0.053 0.053 0.054 0.054 0.054 0.054 0.052 0.055 0.055 0.051 0.052 0.054 0.055 0.055 0.054 0.054 0.054 0.055 0.053 0.053 0.054 0.054 0.055 0.054 0.052 0.053 0.055 0.052 0.053 0.057 0.052 0.052 0.054 0.054 0.054 0.056 0.055 0.055 0.056 0.053 0.054 0.054 0.054 0.056 0.055 0.055 0.053 0.052 0.054 0.054 0.052 0.051 0.053 0.055 0.054 0.055 0.053 0.053 0.053 0.054 0.053 0.054 0.056 0.055 0.054 0.055 0.055 0.053 0.054 0.053 0.052 0.053 0.055 0.053 0.053 0.053 0.054 0.053 0.055 0.054 0.055 0.054 0.055 0.053 0.051 0.054 0.054 0.054 0.055 0.053 0.054 0.052 0.053 0.052 0.053 0.054 0.056 0.054 0.054 0.054 0.052 0.052 0.054 0.054 0.056 0.055 0.055 0.053 0.055 0.054 0.052 0.053 0.054 0.053 0.053 0.052 0.051 0.055 0.057 0.052 0.052 0.054 0.056 0.054 0.055 0.055 0.052 0.054 0.053 0.054 0.056 0.054 0.056 0.053 0.051 0.053 0.054 0.054 0.054 0.055 0.054 0.054 0.055 0.053 0.053 0.053 0.054 0.055 0.055 0.052 0.054 0.055 0.055 0.056 0.052 0.052 0.054 0.054 0.054 0.053 0.056 0.053 0.055 0.055 0.051 0.053 0.054 0.051 0.053 0.052 0.055 0.054 0.054 0.053 0.054 0.056 0.053 0.053 0.051 0.052 0.052 0.052 0.054 0.053 0.057 0.052 0.055 0.052 0.054 0.053 0.054 0.056 0.053 0.054 0.055 0.052 0.055 0.054 0.053 0.055 0.054 0.054 0.056 0.054 0.056 0.053 0.055 0.055 0.057 0.055 0.052 0.051 0.057 0.054 0.054 0.054 0.055 0.055 0.054 0.056 0.054
1800,500,15.567379076058755,17.6,0.03468800000000001,0.061 0.062 0.063 0.062 0.063 0.062 0.062 0.063 0.061 0.063 0.064 0.061 0.045 0.046 0.031 0.031 0.031 0.031 0.032 0.031 0.031 0.03 0.03 0.031 0.032 0.03 0.032 0.03 0.031 0.032 0.029 0.031 0.031 0.031 0.045 0.046 0.061 0.069 0.029 0.03 0.03 0.031 0.031 0.032 0.04 0.038 0.034 0.036 0.031 0.031 0.03 0.031 0.031 0.03 0.031 0.033 0.031 0.031 0.031 0.048 0.063 0.064 0.062 0.044 0.044 0.045 0.047 0.038 0.03 0.03 0.03 0.031 0.03 0.032 0.032 0.032 0.03 0.03 0.03 0.031 0.032 0.031 0.03 0.03 0.046 0.046 0.036 0.03 0.031 0.044 0.045 0.037 0.03 0.03 0.031 0.031 0.031 0.031 0.031 0.031 0.03 0.031 0.03 0.031 0.03 0.031 0.03 0.03 0.046 0.044 0.038 0.03 0.031 0.045 0.046 0.038 0.03 0.031 0.03 0.031 0.031 0.031 0.032 0.032 0.03 0.031 0.031 0.031 0.03 0.03 0.031 0.032 0.046 0.044 0.036 0.03 0.03 0.047 0.046 0.037 0.031 0.03 0.031 0.032 0.03 0.03 0.03 0.031 0.03 0.032 0.03 0.031 0.031 0.03 0.032 0.031 0.046 0.045 0.035 0.031 0.03 0.044 0.046 0.038 0.03 0.029 0.03 0.03 0.031 0.03 0.03 0.03 0.031 0.032 0.031 0.03 0.031 0.03 0.03 0.031 0.045 0.045 0.039 0.03 0.031 0.044 0.045 0.04 0.03 0.03 0.032 0.03 0.03 0.031 0.032 0.031 0.03 0.031 0.03 0.031 0.031 0.03 0.03 0.031 0.045 0.046 0.037 0.03 0.03 0.047 0.046 0.037 0.032 0.031 0.03 0.031 0.029 0.031 0.031 0.03 0.031 0.031 0.031 0.032 0.03 0.03 0.03 0.031 0.047 0.045 0.035 0.029 0.03 0.045 0.044 0.043 0.029 0.03 0.03 0.031 0.03 0.03 0.03 0.031 0.03 0.032 0.031 0.031 0.03 0.03 0.031 0.031 0.045 0.045 0.039 0.031 0.03 0.048 0.045 0.038 0.031 0.031 0.032 0.03 0.031 0.03 0.032 0.031 0.031 0.031 0.031 0.032 0.03 0.03 0.03 0.03 0.046 0.044 0.035 0.031 0.031 0.045 0.046 0.035 0.031 0.031 0.031 0.031 0.03 0.03 0.031 0.031 0.031 0.031 0.031 0.03 0.03 0.031 0.032 0.03 0.048 0.045 0.035 0.03 0.032 0.045 0.045 0.037 0.031 0.03 0.03 0.03 0.031 0.03 0.03 0.031 0.032 0.031 0.03 0.032 0.03 0.031 0.031 0.032 0.047 0.045 0.035 0.029 0.031 0.045 0.046 0.037 0.031 0.032 0.032 0.031 0.031 0.031 0.03 0.03 0.031 0.031 0.031 0.031 0.031 0.03 0.03 0.03 0.047 0.046 0.035 0.029 0.031 0.045 0.044 0.038 0.03 0.03 0.031 0.031 0.03 0.031 0.03 0.031 0.031 0.03 0.03 0.031 0.031 0.03 0.033 0.031 0.046 0.045 0.037 0.031 0.031 0.046 0.046 0.037 0.031 0.031 0.03 0.03 0.031 0.031 0.032 0.03 0.031 0.031 0.03 0.031 0.031 0.032 0.031 0.031 0.047 0.045 0.033 0.03 0.031 0.046 0.045 0.037 0.03 0.031 0.031 0.03 0.032 0.031 0.03 0.03 0.031 0.032 0.031 0.03 0.031 0.03 0.031 0.03 0.047 0.045 0.035 0.03 0.031 0.046 0.045 0.037 0.03 0.032 0.03 0.031 0.03 0.031 0.03 0.03 0.031 0.031 0.031 0.031 0.03 0.03 0.031 0.03 0.046 0.047 0.036 0.03 0.03 0.044 0.045 0.039 0.03 0.031 0.031 0.031 0.03 0.032 0.031 0.031 0.031 0.031 0.031 0.031 0.03 0.032 0.031 0.03 0.046 0.045 0.038 0.032 0.031 0.044 0.045 0.039 0.03 0.031 0.03 0.031 0.03 0.032 0.031 0.03 0.031 0.03 0.031 0.031 0.03 0.031 0.03 0.031 0.046 0.044 0.036 0.03 0.031 0.046 0.046 0.036
2100,500,18.16194225540188,16.6,0.03810600000000005,0.068 0.068 0.033 0.035 0.033 0.033 0.033 0.034 0.034 0.033 0.034 0.034 0.033 0.034 0.034 0.034 0.035 0.035 0.036 0.037 0.035 0.035 0.073 0.072 0.072 0.072 0.074 0.072 0.052 0.053 0.036 0.036 0.038 0.036 0.037 0.035 0.035 0.036 0.035 0.036 0.036 0.035 0.036 0.035 0.034 0.036 0.054 0.051 0.034 0.052 0.052 0.035 0.033 0.035 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.035 0.033 0.034 0.034 0.033 0.034 0.051 0.052 0.034 0.051 0.052 0.034 0.035 0.034 0.034 0.034 0.036 0.034 0.035 0.034 0.035 0.034 0.034 0.034 0.034 0.035 0.034 0.052 0.052 0.037 0.039 0.051 0.048 0.034 0.035 0.036 0.034 0.034 0.034 0.034 0.035 0.034 0.034 0.034 0.035 0.033 0.034 0.035 0.033 0.052 0.05 0.034 0.052 0.051 0.034 0.034 0.034 0.034 0.034 0.036 0.034 0.034 0.034 0.034 0.034 0.035 0.034 0.035 0.035 0.034 0.046 0.051 0.039 0.033 0.051 0.051 0.034 0.035 0.036 0.035 0.035 0.035 0.035 0.035 0.034 0.038 0.035 0.036 0.033 0.034 0.035 0.034 0.051 0.051 0.033 0.052 0.051 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.034 0.035 0.036 0.034 0.035 0.034 0.033 0.05 0.053 0.034 0.034 0.052 0.053 0.033 0.034 0.035 0.035 0.034 0.034 0.035 0.034 0.035 0.034 0.035 0.035 0.034 0.035 0.035 0.036 0.052 0.051 0.033 0.053 0.051 0.035 0.034 0.034 0.035 0.034 0.035 0.035 0.036 0.035 0.037 0.034 0.036 0.035 0.035 0.035 0.035 0.051 0.05 0.035 0.035 0.052 0.051 0.034 0.035 0.034 0.034 0.035 0.035 0.035 0.034 0.035 0.034 0.034 0.034 0.035 0.034 0.034 0.034 0.051 0.052 0.033 0.051 0.051 0.035 0.034 0.034 0.036 0.034 0.035 0.035 0.035 0.035 0.034 0.035 0.034 0.034 0.035 0.033 0.034 0.051 0.051 0.035 0.034 0.052 0.051 0.037 0.034 0.035 0.035 0.034 0.035 0.034 0.035 0.034 0.034 0.034 0.034 0.034 0.034 0.036 0.035 0.052 0.052 0.034 0.052 0.052 0.035 0.035 0.034 0.034 0.034 0.034 0.034 0.035 0.033 0.034 0.035 0.034 0.034 0.034 0.034 0.034 0.053 0.051 0.034 0.033 0.053 0.051 0.034 0.034 0.034 0.035 0.034 0.034 0.034 0.033 0.034 0.035 0.034 0.034 0.035 0.035 0.034 0.034 0.051 0.051 0.034 0.053 0.051 0.034 0.034 0.034 0.035 0.035 0.035 0.036 0.035 0.036 0.034 0.035 0.035 0.034 0.034 0.034 0.034 0.052 0.053 0.034 0.034 0.052 0.051 0.034 0.034 0.034 0.036 0.035 0.034 0.035 0.034 0.036 0.035 0.034 0.035 0.035 0.035 0.036 0.048 0.051 0.036 0.034 0.053 0.051 0.034 0.034 0.035 0.034 0.034 0.034 0.035 0.034 0.036 0.034 0.035 0.034 0.035 0.034 0.034 0.034 0.052 0.051 0.034 0.034 0.052 0.052 0.035 0.035 0.035 0.035 0.035 0.034 0.035 0.036 0.036 0.034 0.034 0.035 0.034 0.034 0.035 0.051 0.052 0.035 0.036 0.034 0.052 0.051 0.035 0.036 0.035 0.034 0.035 0.035 0.034 0.034 0.034 0.034 0.034 0.035 0.035 0.034 0.034 0.051 0.052 0.034 0.035 0.053 0.052 0.036 0.034 0.035 0.035 0.035 0.034 0.034 0.034 0.034 0.033 0.034 0.035 0.036 0.035 0.035 0.053 0.051 0.034 0.033 0.035 0.052 0.051 0.034 0.034 0.034 0.034 0.034 0.036 0.035 0.035 0.034 0.034 0.034 0.034 0.035 0.034 0.034 0.053 0.054 0.034 0.035 0.052 0.051 0.035 0.034 0.035 0.034 0.034 0.034 0.034 0.033 0.034 0.034 0.035 0.035 0.035 0.035 0.035 0.052 0.054 0.036
2400,500,20.756505434745005,23.4,0.04176399999999999,0.076 0.075 0.057 0.038 0.038 0.038 0.037 0.039 0.037 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.053 0.058 0.058 0.057 0.038 0.039 0.037 0.038 0.039 0.038 0.038 0.037 0.037 0.037 0.037 0.037 0.039 0.038 0.037 0.039 0.061 0.053 0.058 0.054 0.039 0.039 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.038 0.037 0.037 0.038 0.058 0.058 0.058 0.058 0.038 0.038 0.037 0.042 0.038 0.038 0.038 0.039 0.045 0.038 0.038 0.038 0.037 0.038 0.037 0.042 0.058 0.045 0.058 0.052 0.037 0.039 0.04 0.037 0.037 0.037 0.037 0.039 0.037 0.037 0.038 0.04 0.037 0.037 0.037 0.058 0.057 0.057 0.06 0.037 0.037 0.038 0.038 0.039 0.036 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.058 0.058 0.058 0.049 0.037 0.037 0.037 0.039 0.037 0.037 0.037 0.038 0.039 0.037 0.037 0.037 0.037 0.039 0.038 0.038 0.058 0.072 0.057 0.038 0.037 0.037 0.037 0.037 0.038 0.037 0.037 0.038 0.037 0.038 0.037 0.038 0.038 0.038 0.039 0.059 0.057 0.056 0.057 0.037 0.039 0.04 0.038 0.038 0.037 0.038 0.039 0.037 0.038 0.038 0.039 0.039 0.037 0.038 0.038 0.057 0.053 0.058 0.058 0.038 0.038 0.04 0.038 0.039 0.039 0.038 0.039 0.039 0.039 0.037 0.037 0.037 0.038 0.038 0.058 0.057 0.058 0.057 0.038 0.038 0.038 0.038 0.038 0.038 0.039 0.038 0.039 0.039 0.038 0.038 0.038 0.038 0.038 0.059 0.057 0.04 0.059 0.048 0.038 0.039 0.038 0.038 0.038 0.038 0.038 0.038 0.038 0.04 0.037 0.038 0.039 0.04 0.038 0.058 0.05 0.058 0.058 0.038 0.039 0.038 0.038 0.039 0.04 0.039 0.037 0.038 0.039 0.038 0.038 0.038 0.038 0.039 0.058 0.058 0.057 0.057 0.038 0.039 0.039 0.038 0.039 0.037 0.038 0.038 0.037 0.039 0.038 0.04 0.04 0.038 0.038 0.057 0.057 0.041 0.058 0.047 0.037 0.039 0.039 0.038 0.04 0.038 0.038 0.039 0.037 0.037 0.039 0.038 0.04 0.039 0.038 0.06 0.052 0.059 0.058 0.039 0.038 0.038 0.038 0.038 0.038 0.039 0.038 0.039 0.038 0.039 0.038 0.038 0.038 0.038 0.059 0.056 0.046 0.058 0.041 0.038 0.038 0.038 0.039 0.037 0.038 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.058 0.053 0.058 0.058 0.038 0.037 0.04 0.038 0.038 0.037 0.04 0.037 0.037 0.037 0.037 0.037 0.038 0.037 0.038 0.057 0.059 0.048 0.058 0.041 0.039 0.038 0.039 0.037 0.038 0.038 0.038 0.037 0.039 0.038 0.039 0.037 0.038 0.039 0.038 0.057 0.057 0.059 0.054 0.039 0.038 0.037 0.039 0.038 0.039 0.038 0.039 0.038 0.038 0.038 0.038 0.038 0.038 0.038 0.053 0.056 0.059 0.057 0.038 0.038 0.039 0.037 0.037 0.038 0.038 0.037 0.038 0.037 0.036 0.037 0.037 0.039 0.038 0.037 0.058 0.06 0.059 0.047 0.038 0.037 0.036 0.037 0.037 0.037 0.037 0.037 0.037 0.036 0.037 0.038 0.038 0.037 0.037 0.038 0.057 0.077 0.058 0.038 0.037 0.037 0.038 0.038 0.037 0.037 0.037 0.037 0.038 0.037 0.037 0.037 0.038 0.038 0.039 0.039 0.061 0.066 0.058 0.037 0.037 0.038 0.036 0.038 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.037 0.038 0.037 0.052 0.058 0.056 0.057 0.039 0.037 0.039 0.037 0.037 0.036 0.037 0.036 0.038 0.037 0.037 0.037 0.037 0.038 0.037 0.038 0.061 0.058 0.056 0.057 0.037 0.037 0.037 0.038 0.037 0.039 0.038 0.038
2700,500,23.35106861408813,22.4,0.04699400000000015,0.086 0.088 0.087 0.064 0.044 0.041 0.042 0.041 0.042 0.042 0.042 0.042 0.041 0.042 0.043 0.041 0.042 0.043 0.046 0.064 0.068 0.059 0.042 0.041 0.04 0.041 0.041 0.042 0.041 0.04 0.042 0.041 0.041 0.041 0.043 0.041 0.061 0.066 0.064 0.063 0.065 0.041 0.042 0.041 0.042 0.042 0.041 0.044 0.043 0.042 0.043 0.042 0.042 0.065 0.059 0.043 0.042 0.067 0.065 0.042 0.042 0.041 0.042 0.043 0.042 0.041 0.042 0.042 0.043 0.041 0.063 0.064 0.041 0.041 0.046 0.063 0.065 0.064 0.041 0.042 0.041 0.044 0.041 0.041 0.042 0.042 0.043 0.065 0.059 0.041 0.04 0.041 0.041 0.042 0.067 0.054 0.042 0.041 0.043 0.041 0.041 0.041 0.042 0.042 0.042 0.065 0.064 0.064 0.04 0.042 0.042 0.064 0.053 0.042 0.04 0.041 0.042 0.04 0.041 0.04 0.041 0.042 0.042 0.041 0.059 0.065 0.041 0.041 0.05 0.064 0.065 0.063 0.04 0.041 0.042 0.042 0.041 0.041 0.042 0.041 0.042 0.065 0.063 0.042 0.041 0.042 0.041 0.044 0.064 0.064 0.064 0.041 0.04 0.042 0.04 0.041 0.042 0.041 0.066 0.061 0.042 0.043 0.044 0.04 0.042 0.041 0.045 0.065 0.062 0.064 0.042 0.043 0.041 0.042 0.042 0.063 0.053 0.041 0.042 0.041 0.043 0.041 0.043 0.041 0.042 0.042 0.065 0.063 0.042 0.041 0.041 0.042 0.063 0.064 0.04 0.041 0.041 0.041 0.041 0.041 0.04 0.041 0.044 0.042 0.064 0.066 0.064 0.042 0.041 0.064 0.059 0.042 0.04 0.042 0.042 0.041 0.043 0.042 0.041 0.041 0.041 0.042 0.043 0.064 0.053 0.042 0.04 0.063 0.053 0.04 0.041 0.042 0.041 0.042 0.041 0.041 0.042 0.042 0.041 0.043 0.043 0.065 0.063 0.064 0.067 0.055 0.04 0.04 0.041 0.042 0.041 0.041 0.041 0.042 0.041 0.043 0.041 0.042 0.042 0.042 0.063 0.064 0.068 0.063 0.063 0.043 0.04 0.043 0.042 0.041 0.042 0.042 0.042 0.042 0.042 0.042 0.043 0.065 0.054 0.041 0.04 0.065 0.056 0.04 0.041 0.045 0.043 0.043 0.04 0.042 0.042 0.042 0.041 0.042 0.058 0.063 0.041 0.041 0.046 0.066 0.044 0.043 0.042 0.042 0.043 0.041 0.043 0.042 0.044 0.042 0.041 0.041 0.063 0.063 0.041 0.043 0.066 0.055 0.041 0.041 0.041 0.042 0.042 0.042 0.042 0.042 0.041 0.041 0.042 0.041 0.064 0.052 0.041 0.041 0.067 0.063 0.064 0.04 0.042 0.04 0.042 0.041 0.041 0.041 0.041 0.041 0.042 0.064 0.061 0.04 0.041 0.04 0.04 0.066 0.066 0.04 0.042 0.042 0.041 0.042 0.042 0.041 0.041 0.042 0.051 0.065 0.043 0.041 0.042 0.041 0.041 0.065 0.053 0.041 0.04 0.041 0.042 0.041 0.041 0.042 0.042 0.042 0.059 0.064 0.042 0.045 0.042 0.041 0.058 0.063 0.042 0.042 0.042 0.041 0.042 0.041 0.041 0.043 0.044 0.044 0.066 0.061 0.041 0.043 0.043 0.041 0.066 0.063 0.042 0.043 0.042 0.042 0.042 0.041 0.041 0.042 0.044 0.064 0.064 0.042 0.042 0.042 0.042 0.064 0.063 0.041 0.04 0.04 0.04 0.041 0.043 0.044 0.044 0.043 0.05 0.064 0.042 0.041 0.04 0.042 0.042 0.066 0.063 0.041 0.041 0.041 0.041 0.041 0.041 0.041 0.041 0.041 0.065 0.063 0.041 0.043 0.042 0.041 0.049 0.063 0.041 0.04 0.041 0.042 0.041 0.042 0.042 0.042 0.042 0.042 0.065 0.061 0.042 0.04 0.041 0.041 0.064 0.063 0.042 0.041 0.042 0.041 0.043 0.042 0.042 0.042 0.041 0.048 0.065 0.065 0.062 0.041 0.043 0.068 0.067 0.042 0.041 0.045 0.044 0.045
3000,500,25.945631793431257,26.6,0.058298000000000086,0.094 0.099 0.098 0.097 0.085 0.047 0.045 0.045 0.045 0.045 0.046 0.045 0.044 0.045 0.045 0.047 0.045 0.045 0.046 0.056 0.097 0.07 0.058 0.046 0.045 0.045 0.046 0.046 0.046 0.045 0.045 0.045 0.045 0.047 0.046 0.07 0.068 0.074 0.066 0.047 0.045 0.046 0.046 0.046 0.046 0.044 0.045 0.044 0.044 0.045 0.045 0.071 0.059 0.07 0.064 0.045 0.045 0.045 0.046 0.044 0.047 0.045 0.045 0.044 0.043 0.045 0.045 0.072 0.059 0.063 0.068 0.045 0.047 0.044 0.045 0.045 0.046 0.046 0.044 0.045 0.045 0.045 0.047 0.071 0.065 0.069 0.065 0.045 0.046 0.047 0.047 0.046 0.046 0.047 0.044 0.045 0.045 0.052 0.049 0.072 0.071 0.094 0.07 0.054 0.045 0.044 0.046 0.046 0.046 0.046 0.045 0.046 0.047 0.046 0.045 0.046 0.075 0.077 0.089 0.072 0.056 0.045 0.045 0.045 0.045 0.046 0.045 0.045 0.045 0.048 0.045 0.047 0.049 0.071 0.071 0.093 0.07 0.06 0.045 0.046 0.046 0.044 0.045 0.046 0.046 0.046 0.045 0.048 0.044 0.045 0.071 0.073 0.091 0.072 0.057 0.045 0.045 0.047 0.046 0.044 0.045 0.045 0.044 0.046 0.046 0.045 0.045 0.071 0.071 0.095 0.07 0.069 0.046 0.045 0.046 0.045 0.045 0.046 0.046 0.047 0.047 0.046 0.045 0.066 0.07 0.044 0.073 0.067 0.046 0.045 0.044 0.044 0.046 0.044 0.046 0.046 0.046 0.046 0.046 0.075 0.063 0.046 0.069 0.067 0.045 0.045 0.046 0.045 0.045 0.045 0.051 0.046 0.047 0.044 0.046 0.071 0.052 0.047 0.07 0.065 0.045 0.046 0.046 0.047 0.046 0.045 0.046 0.047 0.045 0.045 0.046 0.072 0.071 0.094 0.067 0.045 0.046 0.045 0.046 0.045 0.045 0.047 0.047 0.045 0.046 0.044 0.045 0.046 0.072 0.085 0.062 0.046 0.044 0.045 0.047 0.045 0.045 0.046 0.046 0.046 0.046 0.047 0.047 0.046 0.071 0.08 0.068 0.048 0.046 0.047 0.045 0.046 0.047 0.047 0.045 0.045 0.045 0.046 0.05 0.049 0.071 0.097 0.097 0.097 0.098 0.097 0.098 0.1 0.098 0.099 0.099 0.098 0.099 0.099 0.1 0.097 0.098 0.098 0.098 0.099 0.1 0.098 0.1 0.097 0.098 0.099 0.098 0.098 0.099 0.1 0.098 0.097 0.097 0.098 0.098 0.098 0.099 0.098 0.098 0.099 0.098 0.097 0.098 0.098 0.098 0.098 0.098 0.1 0.099 0.097 0.098 0.099 0.098 0.097 0.1 0.097 0.099 0.097 0.098 0.1 0.096 0.099 0.098 0.1 0.099 0.083 0.069 0.048 0.045 0.046 0.046 0.046 0.047 0.045 0.045 0.046 0.045 0.046 0.046 0.046 0.07 0.07 0.072 0.045 0.046 0.047 0.047 0.045 0.045 0.045 0.044 0.047 0.046 0.044 0.047 0.044 0.066 0.071 0.072 0.072 0.054 0.044 0.046 0.044 0.047 0.045 0.045 0.045 0.046 0.046 0.047 0.044 0.072 0.071 0.067 0.073 0.071 0.06 0.046 0.046 0.046 0.047 0.046 0.046 0.046 0.045 0.047 0.045 0.05 0.071 0.069 0.062 0.073 0.07 0.056 0.046 0.045 0.045 0.044 0.044 0.045 0.046 0.045 0.046 0.048 0.05 0.07 0.07 0.069 0.073 0.07 0.068 0.046 0.045 0.045 0.044 0.044 0.046 0.046 0.045 0.046 0.045 0.053 0.071 0.045 0.047 0.063 0.069 0.045 0.047 0.046 0.047 0.045 0.044 0.045 0.046 0.043 0.044 0.044 0.072 0.052 0.044 0.046 0.071 0.071 0.066 0.045 0.045 0.046 0.046 0.044 0.045 0.045 0.045 0.065 0.07 0.046 0.046 0.044 0.044 0.071 0.069 0.045 0.046 0.045 0.045 0.046 0.046 0.046 0.047 0.069 0.06 0.047 0.045 0.046 0.046 0.071 0.069 0.045 0.045
3300,500,28.540194972774383,27.2,0.0580000000000002,0.104 0.106 0.106 0.107 0.107 0.107 0.107 0.107 0.106 0.106 0.108 0.106 0.106 0.107 0.106 0.106 0.107 0.107 0.106 0.108 0.106 0.106 0.108 0.106 0.106 0.106 0.106 0.107 0.106 0.107 0.106 0.105 0.107 0.107 0.107 0.107 0.107 0.107 0.107 0.106 0.107 0.106 0.108 0.107 0.108 0.105 0.108 0.107 0.106 0.106 0.107 0.106 0.107 0.107 0.107 0.107 0.106 0.106 0.109 0.107 0.107 0.106 0.106 0.107 0.109 0.106 0.106 0.107 0.106 0.108 0.106 0.106 0.107 0.107 0.106 0.107 0.106 0.108 0.107 0.107 0.109 0.106 0.106 0.106 0.107 0.107 0.108 0.108 0.106 0.106 0.108 0.105 0.108 0.107 0.105 0.106 0.105 0.107 0.107 0.107 0.107 0.105 0.108 0.106 0.108 0.107 0.107 0.106 0.107 0.106 0.106 0.109 0.107 0.107 0.106 0.108 0.107 0.106 0.107 0.106 0.106 0.106 0.106 0.108 0.107 0.106 0.107 0.107 0.106 0.107 0.109 0.11 0.109 0.108 0.107 0.108 0.109 0.108 0.108 0.108 0.109 0.109 0.108 0.104 0.107 0.109 0.107 0.108 0.109 0.108 0.108 0.108 0.109 0.107 0.108 0.109 0.107 0.109 0.109 0.109 0.108 0.106 0.11 0.108 0.107 0.106 0.108 0.109 0.11 0.108 0.107 0.108 0.108 0.108 0.107 0.108 0.106 0.109 0.107 0.108 0.11 0.106 0.111 0.109 0.108 0.109 0.108 0.108 0.108 0.109 0.108 0.107 0.106 0.105 0.106 0.105 0.107 0.106 0.107 0.105 0.107 0.108 0.107 0.105 0.108 0.105 0.105 0.105 0.107 0.107 0.107 0.106 0.106 0.106 0.109 0.104 0.106 0.104 0.105 0.105 0.108 0.106 0.106 0.106 0.106 0.107 0.106 0.105 0.108 0.104 0.106 0.104 0.106 0.106 0.106 0.106 0.108 0.108 0.106 0.108 0.106 0.107 0.105 0.107 0.107 0.105 0.106 0.105 0.108 0.108 0.106 0.106 0.106 0.108 0.105 0.106 0.107 0.106 0.106 0.106 0.106 0.108 0.107 0.107 0.107 0.108 0.106 0.105 0.106 0.107 0.107 0.107 0.108 0.107 0.106 0.106 0.106 0.106 0.107 0.106 0.106 0.106 0.106 0.106 0.108 0.106 0.108 0.106 0.106 0.108 0.107 0.107 0.106 0.107 0.106 0.108 0.107 0.106 0.106 0.106 0.108 0.106 0.106 0.106 0.106 0.107 0.106 0.107 0.106 0.105 0.106 0.108 0.106 0.108 0.105 0.106 0.106 0.106 0.107 0.106 0.108 0.107 0.107 0.106 0.106 0.108 0.106 0.106 0.106 0.106 0.108 0.106 0.109 0.105 0.107 0.106 0.106 0.108 0.106 0.107 0.107 0.105 0.106 0.106 0.106 0.109 0.105 0.107 0.106 0.109 0.106 0.107 0.106 0.106 0.106 0.105 0.107 0.108 0.107 0.106 0.106 0.107 0.108 0.107 0.107 0.107 0.106 0.107 0.106 0.105 0.106 0.107 0.107 0.106 0.107 0.107 0.106 0.107 0.106 0.105 0.107 0.108 0.105 0.107 0.107 0.108 0.106 0.107 0.106 0.106 0.107 0.108 0.106 0.107 0.106 0.105 0.108 0.107 0.106 0.106 0.106 0.106 0.107 0.109 0.105 0.106 0.117 0.106 0.109 0.109 0.105 0.106 0.108 0.107 0.106 0.107 0.106 0.108 0.106 0.105 0.106 0.107 0.106 0.106 0.108 0.107 0.106 0.107 0.106 0.108 0.106 0.106 0.106 0.107 0.106 0.107 0.107 0.108 0.107 0.109 0.107 0.107 0.107 0.107 0.106 0.107 0.105 0.108 0.107 0.105 0.105 0.107 0.108 0.104 0.107 0.105 0.107 0.105 0.107 0.107 0.108 0.107 0.108 0.106 0.108 0.106 0.108 0.106 0.106 0.105 0.105 0.104 0.105 0.107 0.107 0.105 0.108 0.105 0.108 0.106 0.106 0.106 0.105 0.104 0.107 0.104 0.107 0.107 0.106 0.105 0.106 0.105 0.107 0.107 0.105 0.106 0.105 0.106 0.104 0.106
3600,500,31.13475815211751,28.6,0.06098799999999984,0.111 0.115 0.115 0.114 0.115 0.113 0.114 0.085 0.058 0.057 0.054 0.054 0.056 0.053 0.052 0.054 0.053 0.054 0.056 0.053 0.084 0.084 0.055 0.054 0.054 0.054 0.054 0.054 0.053 0.054 0.053 0.053 0.053 0.052 0.083 0.113 0.084 0.057 0.053 0.054 0.054 0.053 0.053 0.054 0.053 0.054 0.054 0.054 0.084 0.059 0.083 0.054 0.053 0.054 0.055 0.053 0.052 0.052 0.054 0.053 0.054 0.055 0.083 0.057 0.085 0.083 0.057 0.053 0.053 0.053 0.052 0.054 0.053 0.054 0.053 0.083 0.066 0.054 0.056 0.085 0.085 0.055 0.054 0.055 0.054 0.053 0.053 0.055 0.083 0.067 0.054 0.057 0.055 0.064 0.083 0.054 0.053 0.054 0.055 0.054 0.057 0.054 0.086 0.084 0.057 0.055 0.068 0.083 0.053 0.054 0.053 0.054 0.054 0.054 0.056 0.053 0.066 0.085 0.055 0.054 0.084 0.06 0.056 0.055 0.055 0.054 0.051 0.053 0.053 0.054 0.085 0.058 0.054 0.055 0.083 0.083 0.065 0.054 0.055 0.052 0.052 0.054 0.055 0.083 0.067 0.054 0.054 0.053 0.053 0.083 0.054 0.054 0.055 0.053 0.053 0.054 0.054 0.083 0.057 0.057 0.053 0.053 0.057 0.084 0.054 0.053 0.052 0.056 0.053 0.054 0.054 0.085 0.054 0.054 0.053 0.053 0.063 0.083 0.055 0.053 0.053 0.053 0.051 0.053 0.058 0.084 0.055 0.053 0.052 0.054 0.083 0.071 0.055 0.053 0.056 0.055 0.056 0.054 0.083 0.071 0.054 0.056 0.055 0.063 0.082 0.055 0.053 0.054 0.055 0.054 0.053 0.053 0.086 0.084 0.064 0.053 0.058 0.085 0.054 0.054 0.054 0.053 0.054 0.054 0.054 0.055 0.054 0.084 0.083 0.069 0.083 0.055 0.055 0.056 0.055 0.055 0.054 0.055 0.054 0.055 0.054 0.054 0.084 0.115 0.115 0.085 0.066 0.053 0.051 0.053 0.053 0.053 0.053 0.054 0.052 0.054 0.057 0.061 0.083 0.082 0.057 0.053 0.053 0.052 0.054 0.054 0.053 0.054 0.054 0.053 0.052 0.056 0.084 0.086 0.084 0.068 0.054 0.054 0.054 0.055 0.054 0.052 0.053 0.052 0.054 0.084 0.083 0.072 0.079 0.053 0.054 0.054 0.053 0.053 0.053 0.056 0.053 0.055 0.054 0.056 0.083 0.082 0.066 0.054 0.053 0.055 0.054 0.055 0.054 0.054 0.053 0.053 0.051 0.054 0.085 0.114 0.084 0.064 0.052 0.054 0.054 0.054 0.054 0.053 0.056 0.056 0.056 0.054 0.079 0.071 0.084 0.054 0.055 0.053 0.052 0.054 0.055 0.053 0.053 0.055 0.054 0.053 0.085 0.06 0.084 0.054 0.057 0.055 0.054 0.054 0.054 0.054 0.054 0.055 0.055 0.054 0.083 0.071 0.078 0.054 0.054 0.053 0.053 0.055 0.055 0.055 0.055 0.055 0.055 0.083 0.067 0.084 0.087 0.063 0.054 0.054 0.054 0.053 0.055 0.054 0.053 0.055 0.085 0.06 0.054 0.054 0.084 0.055 0.055 0.054 0.054 0.054 0.053 0.052 0.053 0.053 0.083 0.056 0.055 0.054 0.084 0.053 0.053 0.053 0.055 0.055 0.053 0.054 0.054 0.053 0.084 0.055 0.054 0.059 0.083 0.053 0.053 0.053 0.054 0.054 0.054 0.054 0.053 0.057 0.082 0.084 0.061 0.083 0.083 0.058 0.054 0.054 0.053 0.053 0.053 0.054 0.054 0.053 0.083 0.066 0.053 0.054 0.083 0.053 0.055 0.054 0.053 0.054 0.054 0.054 0.053 0.053 0.083 0.056 0.055 0.063 0.084 0.055 0.055 0.054 0.054 0.054 0.053 0.053 0.054 0.055 0.086 0.055 0.054 0.081 0.07 0.054 0.054 0.053 0.054 0.055 0.055 0.055 0.055 0.082 0.069 0.055 0.054 0.084 0.053 0.055 0.054 0.054 0.055 0.053 0.053 0.054 0.054 0.084 0.057 0.055 0.063 0.086 0.055 0.053
3900,500,33.72932133146063,33.2,0.0644159999999998,0.121 0.068 0.059 0.057 0.058 0.058 0.06 0.057 0.057 0.059 0.057 0.059 0.057 0.123 0.123 0.057 0.058 0.059 0.057 0.057 0.058 0.057 0.057 0.057 0.059 0.058 0.059 0.122 0.09 0.058 0.058 0.057 0.058 0.057 0.057 0.057 0.058 0.059 0.057 0.089 0.067 0.09 0.091 0.064 0.057 0.057 0.057 0.057 0.057 0.057 0.057 0.074 0.082 0.057 0.057 0.089 0.06 0.058 0.057 0.057 0.057 0.057 0.057 0.057 0.09 0.066 0.057 0.059 0.089 0.058 0.057 0.056 0.057 0.059 0.057 0.057 0.059 0.09 0.06 0.059 0.057 0.089 0.06 0.057 0.057 0.057 0.059 0.057 0.057 0.057 0.091 0.058 0.058 0.058 0.089 0.059 0.058 0.057 0.058 0.058 0.058 0.057 0.061 0.092 0.059 0.057 0.058 0.09 0.059 0.058 0.057 0.057 0.058 0.057 0.057 0.06 0.09 0.057 0.057 0.062 0.09 0.058 0.057 0.056 0.057 0.062 0.057 0.057 0.059 0.09 0.057 0.058 0.06 0.09 0.057 0.058 0.057 0.057 0.059 0.057 0.058 0.06 0.09 0.057 0.058 0.059 0.09 0.058 0.058 0.058 0.061 0.061 0.057 0.058 0.065 0.09 0.06 0.057 0.083 0.074 0.058 0.059 0.059 0.057 0.059 0.058 0.062 0.091 0.058 0.058 0.058 0.089 0.061 0.057 0.057 0.057 0.058 0.062 0.063 0.058 0.091 0.057 0.057 0.057 0.09 0.057 0.057 0.057 0.06 0.061 0.058 0.058 0.057 0.094 0.062 0.057 0.061 0.091 0.057 0.056 0.058 0.058 0.058 0.058 0.059 0.088 0.07 0.059 0.058 0.09 0.062 0.057 0.057 0.057 0.058 0.058 0.057 0.057 0.089 0.058 0.058 0.06 0.089 0.06 0.059 0.057 0.057 0.058 0.057 0.057 0.057 0.09 0.058 0.061 0.06 0.089 0.059 0.057 0.057 0.058 0.058 0.057 0.057 0.058 0.09 0.09 0.058 0.084 0.07 0.058 0.057 0.06 0.063 0.057 0.057 0.058 0.057 0.057 0.091 0.108 0.122 0.066 0.062 0.061 0.057 0.059 0.059 0.06 0.057 0.059 0.058 0.058 0.064 0.122 0.059 0.057 0.057 0.06 0.057 0.057 0.059 0.057 0.063 0.06 0.057 0.086 0.1 0.057 0.057 0.057 0.056 0.059 0.058 0.059 0.057 0.059 0.057 0.058 0.11 0.123 0.123 0.059 0.058 0.06 0.057 0.057 0.058 0.06 0.057 0.058 0.059 0.058 0.063 0.123 0.058 0.057 0.057 0.058 0.058 0.058 0.056 0.057 0.062 0.058 0.058 0.081 0.113 0.09 0.058 0.058 0.057 0.057 0.057 0.059 0.057 0.058 0.056 0.057 0.094 0.061 0.089 0.061 0.057 0.059 0.06 0.062 0.061 0.064 0.058 0.057 0.088 0.068 0.07 0.083 0.058 0.059 0.06 0.06 0.062 0.061 0.058 0.057 0.057 0.09 0.057 0.089 0.06 0.057 0.057 0.057 0.059 0.06 0.061 0.062 0.061 0.073 0.081 0.062 0.092 0.058 0.059 0.057 0.057 0.057 0.057 0.057 0.057 0.058 0.089 0.068 0.088 0.066 0.058 0.057 0.059 0.057 0.057 0.056 0.057 0.059 0.057 0.093 0.061 0.089 0.057 0.057 0.057 0.057 0.058 0.061 0.061 0.061 0.06 0.059 0.09 0.057 0.089 0.058 0.061 0.061 0.058 0.057 0.058 0.059 0.061 0.062 0.079 0.084 0.09 0.059 0.057 0.058 0.057 0.059 0.061 0.061 0.056 0.058 0.058 0.09 0.066 0.089 0.06 0.059 0.059 0.058 0.057 0.06 0.059 0.057 0.064 0.061 0.09 0.084 0.073 0.057 0.057 0.06 0.063 0.057 0.058 0.061 0.061 0.057 0.09 0.069 0.089 0.058 0.057 0.057 0.057 0.057 0.058 0.057 0.057 0.057 0.06 0.095 0.069 0.088 0.058 0.057 0.057 0.062 0.059 0.057 0.059 0.057 0.058 0.058 0.094 0.089 0.068 0.058 0.062 0.057 0.057 0.058 0.057 0.06
4200,500,36.32388451080376,34.6,0.06898200000000013,0.13 0.061 0.061 0.061 0.061 0.061 0.062 0.061 0.062 0.061 0.061 0.062 0.124 0.097 0.064 0.06 0.061 0.062 0.061 0.061 0.061 0.063 0.061 0.061 0.085 0.116 0.132 0.064 0.061 0.062 0.062 0.061 0.061 0.061 0.063 0.06 0.061 0.061 0.075 0.12 0.087 0.062 0.063 0.061 0.062 0.061 0.06 0.062 0.062 0.061 0.098 0.078 0.083 0.061 0.061 0.061 0.063 0.061 0.062 0.061 0.06 0.064 0.097 0.094 0.073 0.062 0.062 0.062 0.064 0.065 0.065 0.063 0.061 0.062 0.095 0.095 0.067 0.061 0.062 0.061 0.06 0.061 0.061 0.061 0.062 0.061 0.102 0.096 0.066 0.061 0.061 0.061 0.062 0.062 0.065 0.066 0.067 0.066 0.097 0.095 0.061 0.061 0.061 0.061 0.061 0.061 0.061 0.061 0.062 0.065 0.095 0.097 0.061 0.062 0.062 0.061 0.061 0.065 0.065 0.062 0.061 0.063 0.099 0.098 0.066 0.065 0.065 0.066 0.066 0.064 0.063 0.066 0.061 0.061 0.106 0.089 0.06 0.061 0.061 0.061 0.061 0.061 0.062 0.061 0.062 0.061 0.106 0.091 0.061 0.061 0.061 0.066 0.065 0.061 0.067 0.065 0.061 0.063 0.132 0.066 0.061 0.062 0.061 0.066 0.061 0.063 0.065 0.063 0.061 0.079 0.117 0.061 0.063 0.067 0.064 0.061 0.06 0.061 0.066 0.066 0.066 0.103 0.096 0.063 0.061 0.061 0.066 0.065 0.06 0.067 0.065 0.061 0.062 0.126 0.072 0.062 0.062 0.06 0.061 0.062 0.061 0.063 0.06 0.061 0.065 0.13 0.097 0.061 0.066 0.06 0.061 0.061 0.061 0.062 0.062 0.06 0.067 0.095 0.129 0.072 0.063 0.061 0.065 0.064 0.062 0.061 0.061 0.066 0.063 0.061 0.13 0.072 0.064 0.062 0.067 0.062 0.062 0.061 0.062 0.065 0.066 0.065 0.13 0.062 0.061 0.061 0.062 0.065 0.065 0.061 0.061 0.06 0.066 0.063 0.13 0.069 0.061 0.061 0.06 0.066 0.066 0.066 0.065 0.064 0.061 0.069 0.126 0.07 0.067 0.065 0.06 0.061 0.064 0.063 0.062 0.06 0.062 0.094 0.101 0.061 0.063 0.066 0.06 0.061 0.065 0.066 0.066 0.061 0.062 0.097 0.096 0.066 0.061 0.061 0.065 0.066 0.065 0.066 0.066 0.065 0.071 0.122 0.065 0.062 0.061 0.064 0.062 0.065 0.064 0.06 0.065 0.065 0.098 0.097 0.061 0.061 0.061 0.061 0.061 0.065 0.065 0.065 0.061 0.061 0.1 0.098 0.067 0.06 0.06 0.062 0.062 0.061 0.065 0.065 0.065 0.061 0.098 0.096 0.062 0.065 0.065 0.062 0.062 0.062 0.062 0.063 0.065 0.062 0.097 0.099 0.061 0.062 0.064 0.067 0.062 0.061 0.062 0.061 0.062 0.063 0.113 0.084 0.063 0.066 0.061 0.061 0.066 0.062 0.062 0.065 0.064 0.091 0.107 0.064 0.065 0.065 0.06 0.064 0.065 0.06 0.061 0.062 0.066 0.097 0.099 0.065 0.061 0.061 0.065 0.061 0.063 0.06 0.064 0.065 0.06 0.1 0.094 0.061 0.06 0.064 0.065 0.062 0.061 0.066 0.061 0.061 0.064 0.101 0.095 0.062 0.061 0.062 0.062 0.061 0.061 0.061 0.061 0.061 0.065 0.095 0.099 0.067 0.065 0.061 0.064 0.062 0.064 0.067 0.06 0.063 0.067 0.117 0.081 0.061 0.062 0.065 0.062 0.061 0.064 0.065 0.065 0.061 0.067 0.128 0.07 0.067 0.064 0.066 0.065 0.067 0.065 0.064 0.066 0.064 0.105 0.095 0.06 0.061 0.065 0.061 0.06 0.06 0.06 0.06 0.066 0.065 0.102 0.094 0.063 0.062 0.066 0.062 0.061 0.061 0.061 0.06 0.062 0.06 0.112 0.087 0.067 0.061 0.061 0.065 0.063 0.06 0.06 0.061 0.062 0.06 0.126 0.075 0.062 0.061 0.06 0.067 0.062 0.063 0.06 0.061
4500,500,38.918447690146884,39.2,0.07383400000000018,0.136 0.086 0.065 0.064 0.065 0.064 0.066 0.066 0.064 0.065 0.065 0.101 0.101 0.065 0.064 0.065 0.064 0.065 0.064 0.065 0.065 0.065 0.103 0.095 0.076 0.069 0.066 0.065 0.065 0.065 0.065 0.064 0.064 0.09 0.101 0.089 0.065 0.064 0.065 0.064 0.066 0.064 0.065 0.066 0.076 0.098 0.101 0.065 0.07 0.069 0.068 0.071 0.066 0.064 0.07 0.072 0.101 0.103 0.069 0.064 0.065 0.065 0.065 0.069 0.069 0.069 0.075 0.105 0.1 0.065 0.066 0.064 0.065 0.07 0.07 0.069 0.064 0.072 0.101 0.101 0.064 0.064 0.066 0.065 0.064 0.064 0.065 0.065 0.068 0.106 0.102 0.07 0.064 0.069 0.071 0.069 0.069 0.069 0.065 0.066 0.102 0.102 0.066 0.065 0.065 0.065 0.064 0.065 0.064 0.07 0.069 0.107 0.101 0.068 0.064 0.065 0.064 0.064 0.068 0.07 0.069 0.066 0.098 0.108 0.065 0.064 0.065 0.064 0.07 0.069 0.069 0.065 0.065 0.084 0.126 0.067 0.066 0.067 0.069 0.069 0.07 0.071 0.065 0.069 0.092 0.115 0.066 0.064 0.069 0.069 0.065 0.069 0.069 0.068 0.069 0.101 0.102 0.07 0.07 0.07 0.067 0.064 0.069 0.07 0.069 0.066 0.103 0.103 0.068 0.065 0.07 0.069 0.07 0.065 0.067 0.069 0.069 0.102 0.103 0.065 0.067 0.064 0.068 0.069 0.065 0.066 0.064 0.069 0.091 0.11 0.075 0.069 0.069 0.071 0.07 0.069 0.065 0.066 0.069 0.103 0.105 0.069 0.069 0.07 0.07 0.066 0.065 0.069 0.067 0.065 0.102 0.104 0.069 0.069 0.07 0.069 0.07 0.068 0.07 0.07 0.07 0.103 0.101 0.065 0.065 0.066 0.065 0.071 0.069 0.069 0.07 0.069 0.104 0.101 0.068 0.065 0.065 0.065 0.065 0.065 0.07 0.069 0.069 0.102 0.098 0.072 0.065 0.065 0.07 0.065 0.065 0.069 0.069 0.068 0.102 0.091 0.077 0.065 0.065 0.069 0.069 0.07 0.07 0.065 0.064 0.104 0.096 0.077 0.065 0.065 0.067 0.069 0.069 0.065 0.069 0.069 0.105 0.103 0.07 0.065 0.065 0.064 0.067 0.064 0.065 0.069 0.071 0.103 0.102 0.065 0.07 0.067 0.064 0.07 0.069 0.069 0.07 0.071 0.103 0.104 0.066 0.064 0.069 0.069 0.069 0.065 0.064 0.069 0.065 0.099 0.107 0.065 0.069 0.065 0.065 0.065 0.067 0.07 0.069 0.07 0.106 0.101 0.071 0.069 0.065 0.066 0.071 0.065 0.066 0.064 0.069 0.102 0.102 0.067 0.07 0.069 0.069 0.069 0.065 0.065 0.069 0.069 0.105 0.101 0.066 0.066 0.064 0.064 0.065 0.071 0.069 0.071 0.07 0.107 0.101 0.067 0.065 0.07 0.067 0.065 0.066 0.066 0.069 0.064 0.107 0.1 0.071 0.07 0.065 0.068 0.07 0.069 0.07 0.07 0.065 0.107 0.104 0.07 0.068 0.064 0.065 0.066 0.065 0.069 0.068 0.069 0.107 0.101 0.069 0.071 0.07 0.07 0.067 0.065 0.065 0.065 0.064 0.106 0.102 0.066 0.064 0.065 0.071 0.069 0.07 0.069 0.07 0.069 0.101 0.103 0.07 0.067 0.065 0.069 0.069 0.069 0.065 0.064 0.066 0.108 0.102 0.069 0.07 0.069 0.07 0.064 0.065 0.071 0.064 0.066 0.106 0.102 0.069 0.065 0.064 0.069 0.066 0.066 0.065 0.063 0.064 0.107 0.103 0.07 0.065 0.064 0.069 0.069 0.069 0.066 0.064 0.064 0.105 0.101 0.07 0.065 0.065 0.065 0.067 0.07 0.071 0.066 0.065 0.108 0.1 0.07 0.069 0.069 0.064 0.07 0.069 0.069 0.069 0.07 0.106 0.103 0.064 0.064 0.064 0.07 0.07 0.069 0.069 0.069 0.068 0.105 0.102 0.066 0.065 0.068 0.069 0.065 0.067 0.07 0.065 0.064 0.096 0.113 0.07 0.065
4800,500,41.51301086949001,43.2,0.07903400000000023,0.145 0.068 0.07 0.07 0.069 0.068 0.068 0.074 0.074 0.072 0.105 0.147 0.07 0.069 0.073 0.069 0.068 0.074 0.069 0.07 0.076 0.069 0.147 0.068 0.07 0.069 0.069 0.068 0.068 0.068 0.073 0.074 0.145 0.075 0.074 0.073 0.073 0.07 0.069 0.068 0.068 0.069 0.071 0.146 0.073 0.068 0.071 0.073 0.073 0.07 0.071 0.074 0.069 0.147 0.074 0.073 0.074 0.074 0.074 0.073 0.076 0.073 0.071 0.147 0.069 0.073 0.072 0.07 0.073 0.071 0.069 0.068 0.072 0.074 0.144 0.072 0.068 0.068 0.07 0.073 0.068 0.073 0.073 0.073 0.147 0.069 0.068 0.072 0.078 0.073 0.076 0.072 0.068 0.068 0.08 0.138 0.068 0.069 0.075 0.071 0.072 0.073 0.069 0.072 0.073 0.147 0.072 0.072 0.073 0.07 0.068 0.073 0.074 0.074 0.074 0.123 0.094 0.074 0.068 0.07 0.074 0.073 0.068 0.068 0.073 0.069 0.143 0.075 0.069 0.068 0.073 0.07 0.07 0.068 0.074 0.071 0.109 0.107 0.073 0.074 0.073 0.074 0.073 0.073 0.071 0.068 0.088 0.129 0.067 0.074 0.074 0.075 0.068 0.073 0.071 0.068 0.073 0.144 0.07 0.074 0.073 0.074 0.074 0.073 0.076 0.069 0.075 0.133 0.085 0.073 0.074 0.074 0.068 0.068 0.069 0.073 0.072 0.082 0.133 0.073 0.074 0.074 0.069 0.068 0.074 0.069 0.069 0.074 0.149 0.069 0.068 0.07 0.069 0.073 0.074 0.074 0.073 0.073 0.113 0.106 0.069 0.071 0.069 0.074 0.073 0.073 0.07 0.073 0.078 0.143 0.069 0.068 0.073 0.076 0.073 0.074 0.069 0.074 0.073 0.12 0.096 0.074 0.074 0.074 0.073 0.075 0.074 0.068 0.068 0.108 0.107 0.068 0.069 0.069 0.07 0.075 0.069 0.068 0.073 0.074 0.146 0.073 0.074 0.073 0.073 0.075 0.074 0.073 0.074 0.068 0.136 0.077 0.071 0.075 0.069 0.072 0.073 0.068 0.074 0.072 0.089 0.125 0.068 0.074 0.069 0.069 0.073 0.073 0.073 0.069 0.073 0.148 0.074 0.073 0.071 0.07 0.074 0.073 0.074 0.075 0.072 0.137 0.081 0.068 0.068 0.068 0.068 0.068 0.068 0.073 0.075 0.09 0.125 0.074 0.074 0.069 0.07 0.074 0.076 0.075 0.074 0.082 0.14 0.073 0.069 0.072 0.074 0.074 0.073 0.074 0.073 0.073 0.133 0.081 0.074 0.073 0.072 0.069 0.073 0.07 0.069 0.073 0.113 0.104 0.074 0.074 0.073 0.074 0.071 0.07 0.074 0.068 0.087 0.129 0.073 0.072 0.069 0.071 0.071 0.074 0.073 0.075 0.073 0.146 0.073 0.074 0.073 0.074 0.073 0.074 0.068 0.071 0.075 0.128 0.096 0.074 0.069 0.068 0.068 0.074 0.068 0.069 0.074 0.095 0.121 0.073 0.074 0.073 0.074 0.068 0.071 0.073 0.074 0.072 0.145 0.074 0.07 0.069 0.073 0.073 0.075 0.074 0.074 0.07 0.127 0.093 0.071 0.069 0.074 0.074 0.073 0.073 0.074 0.072 0.114 0.107 0.069 0.068 0.074 0.071 0.068 0.068 0.071 0.074 0.074 0.141 0.075 0.069 0.071 0.072 0.068 0.068 0.068 0.074 0.073 0.114 0.104 0.073 0.073 0.074 0.074 0.073 0.073 0.068 0.072 0.093 0.123 0.073 0.076 0.074 0.073 0.074 0.073 0.074 0.07 0.077 0.135 0.073 0.075 0.074 0.069 0.068 0.073 0.073 0.072 0.069 0.127 0.092 0.074 0.073 0.072 0.069 0.073 0.074 0.073 0.07 0.114 0.105 0.069 0.069 0.07 0.068 0.071 0.073 0.076 0.075 0.076 0.144 0.07 0.068 0.074 0.073 0.074 0.073 0.075 0.069 0.07 0.12 0.098 0.074 0.073 0.075 0.073 0.073 0.069 0.07 0.074 0.112 0.107 0.069 0.075 0.071 0.069 0.076 0.069 0.068 0.073 0.07 0.148 0.068
5100,500,44.107574048833136,44.4,0.0838700000000002,0.155 0.073 0.073 0.073 0.073 0.072 0.077 0.077 0.072 0.078 0.154 0.072 0.077 0.073 0.072 0.077 0.072 0.075 0.077 0.072 0.155 0.078 0.072 0.077 0.078 0.077 0.073 0.077 0.077 0.077 0.15 0.076 0.078 0.072 0.078 0.073 0.072 0.078 0.072 0.094 0.13 0.074 0.072 0.072 0.077 0.078 0.077 0.072 0.078 0.108 0.113 0.079 0.078 0.078 0.072 0.078 0.077 0.077 0.078 0.115 0.113 0.073 0.078 0.078 0.078 0.078 0.078 0.077 0.095 0.109 0.093 0.078 0.078 0.077 0.077 0.079 0.078 0.072 0.118 0.116 0.071 0.077 0.078 0.077 0.08 0.079 0.073 0.073 0.119 0.109 0.073 0.072 0.077 0.073 0.074 0.077 0.078 0.073 0.12 0.1 0.076 0.079 0.077 0.078 0.076 0.077 0.079 0.113 0.114 0.072 0.076 0.072 0.072 0.077 0.078 0.078 0.077 0.119 0.113 0.072 0.072 0.072 0.076 0.077 0.08 0.079 0.078 0.12 0.108 0.078 0.078 0.077 0.077 0.072 0.075 0.077 0.093 0.116 0.087 0.077 0.079 0.077 0.078 0.077 0.077 0.077 0.115 0.114 0.077 0.077 0.073 0.078 0.078 0.078 0.078 0.072 0.115 0.109 0.073 0.077 0.079 0.078 0.078 0.073 0.072 0.095 0.108 0.091 0.073 0.077 0.078 0.078 0.077 0.079 0.074 0.119 0.113 0.078 0.077 0.08 0.073 0.072 0.072 0.077 0.077 0.12 0.114 0.077 0.073 0.072 0.073 0.078 0.08 0.077 0.077 0.112 0.114 0.077 0.077 0.078 0.076 0.071 0.078 0.077 0.108 0.077 0.112 0.076 0.072 0.077 0.074 0.073 0.077 0.077 0.114 0.091 0.095 0.077 0.077 0.073 0.077 0.078 0.079 0.074 0.114 0.113 0.078 0.072 0.071 0.072 0.077 0.077 0.077 0.088 0.1 0.112 0.074 0.078 0.078 0.077 0.077 0.071 0.078 0.115 0.073 0.114 0.074 0.077 0.077 0.077 0.078 0.076 0.078 0.119 0.088 0.097 0.078 0.072 0.072 0.077 0.077 0.079 0.076 0.113 0.108 0.077 0.077 0.078 0.079 0.078 0.077 0.077 0.099 0.085 0.115 0.077 0.077 0.078 0.072 0.077 0.078 0.079 0.12 0.094 0.091 0.08 0.077 0.077 0.078 0.077 0.073 0.074 0.115 0.113 0.079 0.077 0.077 0.079 0.073 0.071 0.076 0.103 0.084 0.114 0.077 0.074 0.072 0.074 0.072 0.073 0.077 0.119 0.077 0.116 0.074 0.078 0.076 0.073 0.077 0.077 0.074 0.113 0.072 0.115 0.077 0.073 0.078 0.079 0.078 0.079 0.078 0.106 0.088 0.097 0.078 0.077 0.077 0.073 0.073 0.076 0.093 0.096 0.117 0.074 0.078 0.076 0.073 0.077 0.077 0.077 0.121 0.078 0.114 0.073 0.072 0.078 0.077 0.078 0.078 0.078 0.11 0.079 0.109 0.078 0.077 0.078 0.079 0.077 0.078 0.12 0.078 0.115 0.079 0.071 0.078 0.077 0.078 0.079 0.077 0.119 0.079 0.105 0.078 0.079 0.077 0.076 0.077 0.077 0.082 0.111 0.114 0.073 0.077 0.079 0.078 0.077 0.077 0.071 0.107 0.077 0.114 0.075 0.077 0.072 0.077 0.077 0.078 0.078 0.119 0.082 0.102 0.079 0.08 0.076 0.071 0.078 0.077 0.079 0.114 0.114 0.079 0.072 0.079 0.077 0.077 0.073 0.071 0.104 0.084 0.114 0.073 0.074 0.077 0.077 0.077 0.079 0.079 0.119 0.078 0.114 0.073 0.077 0.079 0.077 0.077 0.078 0.075 0.106 0.072 0.115 0.078 0.072 0.077 0.079 0.076 0.071 0.095 0.093 0.077 0.113 0.079 0.079 0.072 0.078 0.079 0.077 0.118 0.079 0.113 0.074 0.078 0.078 0.078 0.077 0.079 0.08 0.114 0.077 0.113 0.079 0.078 0.077 0.077 0.073 0.072 0.106 0.075 0.074 0.114 0.078 0.078 0.077 0.077 0.077 0.078 0.119 0.078 0.101 0.079 0.073
5400,500,46.70213722817626,44.8,0.08929600000000025,0.164 0.12 0.08 0.08 0.076 0.077 0.077 0.075 0.076 0.076 0.119 0.12 0.077 0.075 0.075 0.075 0.081 0.081 0.082 0.108 0.086 0.117 0.079 0.084 0.08 0.08 0.075 0.077 0.075 0.113 0.124 0.076 0.081 0.081 0.076 0.078 0.081 0.08 0.12 0.109 0.082 0.076 0.081 0.081 0.081 0.08 0.081 0.108 0.085 0.113 0.076 0.076 0.082 0.083 0.081 0.082 0.086 0.107 0.125 0.08 0.076 0.076 0.082 0.081 0.08 0.076 0.118 0.082 0.117 0.082 0.081 0.081 0.078 0.076 0.081 0.12 0.077 0.126 0.081 0.077 0.081 0.08 0.081 0.081 0.118 0.081 0.12 0.081 0.082 0.082 0.083 0.081 0.081 0.117 0.081 0.126 0.082 0.082 0.076 0.077 0.082 0.082 0.105 0.088 0.126 0.081 0.081 0.081 0.08 0.076 0.082 0.091 0.099 0.084 0.109 0.081 0.082 0.083 0.083 0.082 0.081 0.111 0.082 0.112 0.077 0.082 0.081 0.076 0.076 0.076 0.119 0.078 0.126 0.082 0.076 0.081 0.081 0.081 0.082 0.105 0.088 0.126 0.081 0.076 0.081 0.082 0.083 0.081 0.101 0.09 0.086 0.107 0.082 0.082 0.082 0.082 0.081 0.076 0.113 0.082 0.125 0.081 0.077 0.075 0.075 0.077 0.081 0.12 0.082 0.125 0.083 0.082 0.082 0.081 0.081 0.077 0.119 0.083 0.127 0.081 0.082 0.08 0.076 0.081 0.081 0.119 0.082 0.121 0.078 0.077 0.082 0.082 0.081 0.076 0.09 0.1 0.101 0.126 0.083 0.081 0.082 0.082 0.076 0.104 0.087 0.082 0.095 0.13 0.127 0.082 0.083 0.089 0.103 0.083 0.082 0.082 0.083 0.105 0.126 0.075 0.102 0.089 0.082 0.081 0.081 0.076 0.08 0.081 0.113 0.084 0.108 0.076 0.082 0.082 0.081 0.082 0.081 0.123 0.082 0.114 0.076 0.082 0.076 0.08 0.082 0.081 0.125 0.082 0.119 0.082 0.081 0.081 0.081 0.081 0.081 0.126 0.081 0.12 0.076 0.082 0.077 0.078 0.082 0.083 0.119 0.082 0.121 0.081 0.081 0.082 0.082 0.082 0.081 0.113 0.076 0.097 0.1 0.082 0.081 0.081 0.082 0.082 0.096 0.127 0.164 0.077 0.077 0.081 0.08 0.081 0.082 0.08 0.077 0.121 0.165 0.077 0.079 0.082 0.075 0.082 0.082 0.082 0.083 0.1 0.164 0.077 0.078 0.082 0.081 0.076 0.081 0.082 0.081 0.089 0.165 0.165 0.082 0.077 0.082 0.078 0.076 0.083 0.082 0.082 0.102 0.131 0.097 0.075 0.08 0.082 0.082 0.081 0.081 0.105 0.088 0.114 0.078 0.076 0.077 0.081 0.082 0.081 0.077 0.121 0.122 0.082 0.084 0.082 0.076 0.081 0.079 0.076 0.124 0.12 0.079 0.078 0.076 0.081 0.082 0.081 0.081 0.126 0.118 0.082 0.081 0.076 0.075 0.078 0.081 0.081 0.118 0.079 0.108 0.083 0.082 0.081 0.081 0.083 0.084 0.101 0.089 0.119 0.076 0.081 0.083 0.082 0.081 0.075 0.08 0.117 0.121 0.081 0.078 0.076 0.081 0.076 0.08 0.081 0.126 0.12 0.082 0.079 0.077 0.081 0.083 0.077 0.076 0.123 0.087 0.101 0.081 0.084 0.082 0.081 0.081 0.081 0.125 0.088 0.103 0.077 0.082 0.083 0.082 0.084 0.081 0.096 0.096 0.119 0.082 0.082 0.083 0.082 0.08 0.075 0.078 0.114 0.12 0.081 0.081 0.082 0.081 0.081 0.078 0.081 0.12 0.119 0.077 0.081 0.081 0.081 0.081 0.084 0.082 0.126 0.12 0.083 0.075 0.08 0.083 0.081 0.081 0.081 0.125 0.12 0.082 0.08 0.083 0.083 0.083 0.082 0.081 0.127 0.12 0.076 0.082 0.082 0.078 0.076 0.082 0.082 0.121 0.12 0.076 0.077 0.079 0.081 0.082 0.082 0.081 0.12 0.119 0.081 0.084 0.082 0.083 0.083 0.075 0.082 0.121 0.108
5700,500,49.29670040751939,49.6,0.09434199999999995,0.173 0.083 0.084 0.08 0.086 0.086 0.079 0.08 0.08 0.173 0.087 0.081 0.081 0.087 0.086 0.085 0.081 0.081 0.162 0.085 0.08 0.081 0.083 0.086 0.086 0.086 0.103 0.174 0.086 0.086 0.086 0.086 0.081 0.086 0.085 0.082 0.169 0.08 0.085 0.082 0.08 0.079 0.08 0.086 0.082 0.168 0.081 0.085 0.083 0.086 0.087 0.085 0.079 0.098 0.147 0.081 0.085 0.081 0.085 0.086 0.085 0.085 0.114 0.116 0.084 0.079 0.085 0.086 0.08 0.081 0.085 0.126 0.109 0.087 0.086 0.086 0.086 0.086 0.08 0.084 0.171 0.085 0.088 0.08 0.086 0.087 0.085 0.084 0.086 0.158 0.08 0.085 0.087 0.081 0.081 0.083 0.087 0.1 0.166 0.086 0.085 0.085 0.086 0.08 0.086 0.084 0.086 0.174 0.094 0.08 0.085 0.079 0.084 0.085 0.086 0.086 0.148 0.087 0.088 0.086 0.086 0.081 0.079 0.079 0.084 0.147 0.083 0.08 0.088 0.087 0.087 0.087 0.086 0.119 0.125 0.087 0.087 0.088 0.086 0.086 0.087 0.086 0.128 0.111 0.08 0.086 0.086 0.081 0.086 0.087 0.091 0.173 0.128 0.086 0.087 0.087 0.088 0.085 0.088 0.091 0.111 0.125 0.086 0.085 0.079 0.087 0.079 0.086 0.109 0.088 0.134 0.132 0.087 0.08 0.085 0.088 0.103 0.098 0.087 0.088 0.132 0.087 0.088 0.085 0.086 0.127 0.087 0.089 0.099 0.11 0.079 0.086 0.087 0.088 0.114 0.081 0.08 0.104 0.132 0.086 0.086 0.085 0.126 0.086 0.086 0.085 0.085 0.129 0.086 0.085 0.086 0.114 0.083 0.08 0.085 0.09 0.133 0.098 0.087 0.127 0.086 0.087 0.086 0.08 0.087 0.132 0.087 0.097 0.11 0.081 0.08 0.08 0.085 0.085 0.135 0.088 0.123 0.089 0.088 0.087 0.08 0.079 0.105 0.132 0.08 0.121 0.087 0.086 0.085 0.085 0.086 0.086 0.131 0.124 0.087 0.087 0.086 0.081 0.085 0.086 0.087 0.127 0.138 0.087 0.087 0.086 0.086 0.087 0.086 0.086 0.173 0.08 0.081 0.088 0.081 0.087 0.086 0.08 0.081 0.173 0.085 0.086 0.081 0.081 0.089 0.08 0.085 0.086 0.173 0.127 0.083 0.085 0.085 0.089 0.087 0.081 0.083 0.126 0.133 0.086 0.08 0.085 0.086 0.085 0.087 0.108 0.088 0.134 0.086 0.088 0.086 0.087 0.088 0.086 0.127 0.127 0.086 0.087 0.086 0.087 0.085 0.081 0.096 0.104 0.132 0.086 0.081 0.086 0.087 0.08 0.081 0.122 0.084 0.133 0.087 0.087 0.085 0.086 0.086 0.086 0.126 0.092 0.127 0.09 0.086 0.086 0.087 0.081 0.11 0.089 0.086 0.128 0.086 0.086 0.088 0.08 0.086 0.126 0.082 0.08 0.126 0.087 0.087 0.085 0.086 0.086 0.125 0.087 0.086 0.114 0.079 0.087 0.086 0.087 0.093 0.108 0.085 0.098 0.132 0.083 0.085 0.086 0.086 0.127 0.086 0.088 0.087 0.126 0.085 0.085 0.086 0.087 0.114 0.086 0.085 0.087 0.125 0.081 0.085 0.086 0.109 0.091 0.086 0.087 0.091 0.133 0.1 0.087 0.087 0.115 0.086 0.082 0.083 0.085 0.124 0.079 0.086 0.1 0.105 0.082 0.087 0.087 0.088 0.133 0.087 0.083 0.126 0.086 0.086 0.088 0.087 0.109 0.132 0.085 0.114 0.083 0.087 0.079 0.085 0.088 0.086 0.134 0.087 0.125 0.08 0.085 0.083 0.081 0.085 0.086 0.122 0.09 0.111 0.086 0.08 0.085 0.082 0.08 0.084 0.108 0.086 0.114 0.08 0.087 0.086 0.087 0.085 0.099 0.108 0.107 0.092 0.086 0.087 0.085 0.08 0.084 0.11 0.132 0.124 0.08 0.086 0.081 0.081 0.086 0.086 0.087 0.141 0.107 0.081 0.086 0.086 0.087 0.087 0.082 0.094 0.133 0.092 0.088 0.086 0.079
6000,500,51.891263586862515,49.4,0.10068800000000028,0.16 0.084 0.084 0.091 0.083 0.089 0.091 0.084 0.182 0.091 0.085 0.092 0.09 0.091 0.091 0.091 0.18 0.084 0.091 0.085 0.091 0.091 0.091 0.09 0.118 0.181 0.092 0.09 0.09 0.084 0.089 0.091 0.09 0.143 0.183 0.084 0.087 0.088 0.091 0.089 0.085 0.091 0.119 0.182 0.091 0.092 0.083 0.089 0.09 0.091 0.09 0.142 0.099 0.09 0.089 0.084 0.084 0.091 0.09 0.09 0.179 0.091 0.093 0.09 0.091 0.092 0.09 0.092 0.18 0.09 0.09 0.089 0.084 0.09 0.093 0.09 0.181 0.088 0.087 0.091 0.09 0.092 0.09 0.091 0.174 0.09 0.091 0.089 0.09 0.09 0.09 0.091 0.163 0.136 0.085 0.084 0.083 0.085 0.091 0.085 0.138 0.096 0.111 0.089 0.083 0.089 0.089 0.084 0.115 0.14 0.113 0.083 0.091 0.089 0.085 0.088 0.089 0.089 0.174 0.084 0.09 0.089 0.092 0.091 0.088 0.083 0.157 0.096 0.088 0.087 0.083 0.083 0.09 0.091 0.111 0.18 0.096 0.085 0.088 0.09 0.09 0.091 0.091 0.107 0.181 0.096 0.091 0.09 0.089 0.09 0.09 0.083 0.11 0.181 0.086 0.089 0.089 0.089 0.089 0.09 0.09 0.113 0.179 0.083 0.089 0.09 0.089 0.092 0.091 0.09 0.123 0.118 0.09 0.091 0.09 0.09 0.09 0.091 0.091 0.182 0.133 0.091 0.09 0.085 0.089 0.092 0.091 0.123 0.112 0.141 0.09 0.087 0.083 0.089 0.089 0.127 0.09 0.105 0.102 0.091 0.091 0.089 0.091 0.083 0.119 0.083 0.138 0.091 0.084 0.092 0.089 0.089 0.132 0.089 0.14 0.09 0.09 0.089 0.083 0.089 0.135 0.09 0.133 0.089 0.089 0.09 0.084 0.084 0.103 0.1 0.097 0.138 0.138 0.091 0.091 0.092 0.132 0.09 0.09 0.089 0.131 0.09 0.089 0.089 0.13 0.088 0.089 0.086 0.116 0.139 0.089 0.091 0.132 0.088 0.083 0.089 0.089 0.123 0.089 0.091 0.109 0.094 0.089 0.093 0.089 0.089 0.122 0.085 0.088 0.123 0.088 0.089 0.089 0.089 0.138 0.09 0.091 0.132 0.086 0.083 0.09 0.089 0.122 0.089 0.089 0.113 0.094 0.09 0.091 0.085 0.09 0.131 0.089 0.09 0.119 0.09 0.09 0.09 0.091 0.139 0.089 0.09 0.124 0.09 0.086 0.086 0.092 0.139 0.09 0.09 0.131 0.09 0.09 0.09 0.09 0.138 0.09 0.09 0.13 0.089 0.089 0.09 0.09 0.131 0.088 0.089 0.11 0.096 0.09 0.085 0.084 0.089 0.138 0.134 0.131 0.089 0.084 0.091 0.089 0.089 0.09 0.089 0.169 0.139 0.09 0.089 0.09 0.084 0.083 0.086 0.092 0.134 0.183 0.091 0.09 0.09 0.084 0.09 0.092 0.09 0.109 0.182 0.086 0.09 0.091 0.092 0.091 0.091 0.09 0.121 0.181 0.087 0.084 0.082 0.093 0.09 0.091 0.083 0.103 0.182 0.138 0.091 0.092 0.085 0.087 0.092 0.091 0.111 0.174 0.083 0.09 0.086 0.086 0.09 0.091 0.09 0.13 0.181 0.09 0.093 0.085 0.092 0.09 0.09 0.09 0.181 0.089 0.091 0.09 0.09 0.091 0.085 0.092 0.179 0.09 0.084 0.091 0.09 0.089 0.089 0.088 0.137 0.182 0.083 0.083 0.092 0.09 0.09 0.09 0.091 0.134 0.104 0.09 0.091 0.084 0.089 0.089 0.084 0.091 0.182 0.084 0.091 0.086 0.087 0.092 0.089 0.091 0.172 0.091 0.093 0.091 0.092 0.09 0.089 0.09 0.156 0.099 0.091 0.09 0.091 0.091 0.083 0.083 0.103 0.183 0.095 0.091 0.087 0.084 0.083 0.089 0.09 0.1 0.179 0.133 0.089 0.091 0.09 0.09 0.09 0.09 0.132 0.138 0.085 0.09 0.09 0.09 0.091 0.089 0.123 0.112 0.14 0.09 0.084 0.089 0.09 0.091 0.132 0.088 0.124
6300,500,54.48582676620564,53.6,0.10531200000000011,0.189 0.089 0.087 0.089 0.094 0.088 0.087 0.094 0.188 0.089 0.09 0.098 0.093 0.093 0.094 0.089 0.19 0.094 0.088 0.094 0.089 0.089 0.089 0.096 0.187 0.095 0.093 0.094 0.094 0.096 0.094 0.088 0.168 0.093 0.094 0.094 0.093 0.095 0.095 0.102 0.189 0.095 0.096 0.091 0.091 0.096 0.096 0.094 0.188 0.097 0.094 0.097 0.094 0.098 0.089 0.087 0.17 0.095 0.089 0.088 0.096 0.095 0.095 0.104 0.183 0.095 0.095 0.095 0.092 0.089 0.094 0.091 0.179 0.096 0.094 0.094 0.094 0.094 0.095 0.096 0.188 0.139 0.096 0.091 0.089 0.089 0.088 0.125 0.096 0.134 0.096 0.094 0.096 0.09 0.087 0.145 0.096 0.14 0.089 0.095 0.095 0.095 0.095 0.131 0.087 0.129 0.094 0.094 0.094 0.094 0.095 0.124 0.096 0.123 0.088 0.095 0.096 0.093 0.09 0.135 0.093 0.122 0.088 0.091 0.094 0.094 0.094 0.127 0.093 0.136 0.094 0.088 0.095 0.094 0.095 0.146 0.189 0.089 0.094 0.096 0.093 0.095 0.093 0.095 0.186 0.091 0.095 0.094 0.095 0.094 0.096 0.094 0.191 0.142 0.096 0.093 0.089 0.095 0.094 0.089 0.137 0.144 0.09 0.088 0.09 0.094 0.089 0.095 0.126 0.145 0.094 0.094 0.094 0.091 0.088 0.097 0.124 0.146 0.095 0.096 0.089 0.095 0.095 0.11 0.104 0.145 0.094 0.089 0.09 0.096 0.095 0.124 0.094 0.138 0.093 0.094 0.095 0.097 0.094 0.139 0.094 0.142 0.096 0.095 0.094 0.096 0.092 0.122 0.095 0.131 0.095 0.094 0.088 0.091 0.093 0.123 0.095 0.131 0.093 0.094 0.094 0.09 0.09 0.12 0.088 0.136 0.096 0.095 0.095 0.094 0.099 0.141 0.157 0.139 0.096 0.093 0.096 0.095 0.09 0.091 0.138 0.139 0.088 0.093 0.096 0.094 0.097 0.094 0.132 0.144 0.094 0.095 0.094 0.094 0.094 0.101 0.14 0.146 0.093 0.094 0.089 0.093 0.094 0.096 0.137 0.144 0.093 0.094 0.094 0.089 0.094 0.095 0.139 0.147 0.096 0.094 0.092 0.09 0.095 0.097 0.14 0.18 0.095 0.094 0.088 0.093 0.088 0.095 0.089 0.172 0.095 0.094 0.097 0.094 0.095 0.088 0.095 0.192 0.185 0.089 0.094 0.094 0.092 0.089 0.088 0.088 0.18 0.094 0.095 0.094 0.092 0.091 0.094 0.093 0.189 0.146 0.09 0.089 0.094 0.095 0.095 0.095 0.139 0.137 0.094 0.087 0.089 0.092 0.093 0.088 0.134 0.136 0.094 0.094 0.095 0.096 0.095 0.095 0.127 0.145 0.145 0.09 0.091 0.095 0.094 0.138 0.093 0.094 0.143 0.087 0.094 0.095 0.094 0.137 0.094 0.095 0.14 0.144 0.091 0.09 0.137 0.089 0.087 0.087 0.089 0.14 0.089 0.091 0.129 0.095 0.093 0.093 0.095 0.143 0.088 0.093 0.138 0.092 0.088 0.094 0.094 0.139 0.087 0.088 0.138 0.096 0.088 0.095 0.096 0.147 0.094 0.094 0.132 0.095 0.094 0.095 0.095 0.131 0.095 0.096 0.123 0.094 0.096 0.094 0.097 0.141 0.146 0.139 0.09 0.091 0.093 0.096 0.093 0.095 0.145 0.12 0.094 0.095 0.096 0.095 0.094 0.094 0.168 0.098 0.094 0.096 0.088 0.095 0.094 0.094 0.178 0.088 0.096 0.096 0.088 0.094 0.093 0.088 0.165 0.088 0.088 0.096 0.089 0.094 0.093 0.095 0.172 0.092 0.095 0.095 0.095 0.093 0.096 0.096 0.182 0.094 0.093 0.095 0.096 0.091 0.091 0.093 0.189 0.146 0.094 0.095 0.095 0.092 0.089 0.094 0.13 0.138 0.089 0.094 0.09 0.091 0.093 0.096 0.125 0.138 0.093 0.09 0.094 0.094 0.096 0.102 0.138 0.182 0.09 0.089 0.094 0.096 0.095 0.094 0.094 0.19 0.143 0.087 0.093 0.095
6600,500,57.08038994554877,60.8,0.10973999999999982,0.196 0.098 0.092 0.098 0.092 0.091 0.091 0.091 0.179 0.092 0.092 0.092 0.099 0.098 0.093 0.109 0.198 0.092 0.097 0.099 0.092 0.099 0.095 0.091 0.196 0.093 0.098 0.098 0.099 0.098 0.092 0.123 0.198 0.098 0.1 0.092 0.092 0.093 0.097 0.099 0.181 0.091 0.097 0.093 0.092 0.092 0.097 0.114 0.179 0.096 0.098 0.093 0.098 0.099 0.1 0.099 0.191 0.099 0.092 0.09 0.092 0.096 0.101 0.115 0.18 0.099 0.099 0.099 0.099 0.099 0.1 0.094 0.176 0.099 0.092 0.1 0.099 0.101 0.1 0.162 0.145 0.092 0.1 0.098 0.099 0.098 0.136 0.098 0.14 0.093 0.099 0.09 0.098 0.092 0.145 0.1 0.144 0.093 0.098 0.098 0.092 0.115 0.151 0.099 0.129 0.093 0.098 0.096 0.092 0.091 0.141 0.111 0.147 0.098 0.099 0.099 0.099 0.147 0.093 0.094 0.132 0.101 0.1 0.098 0.101 0.136 0.099 0.142 0.097 0.093 0.098 0.099 0.143 0.096 0.095 0.126 0.1 0.099 0.1 0.099 0.132 0.098 0.135 0.098 0.098 0.092 0.1 0.134 0.099 0.099 0.141 0.092 0.099 0.101 0.091 0.138 0.093 0.108 0.145 0.098 0.098 0.1 0.153 0.099 0.098 0.104 0.147 0.145 0.092 0.137 0.099 0.099 0.102 0.101 0.093 0.126 0.128 0.152 0.098 0.092 0.099 0.1 0.135 0.092 0.098 0.135 0.102 0.1 0.099 0.127 0.1 0.099 0.132 0.099 0.099 0.101 0.1 0.14 0.099 0.1 0.134 0.099 0.1 0.097 0.116 0.145 0.097 0.141 0.1 0.099 0.098 0.098 0.1 0.13 0.114 0.147 0.093 0.1 0.1 0.097 0.142 0.097 0.098 0.137 0.095 0.098 0.098 0.107 0.112 0.099 0.113 0.152 0.098 0.093 0.098 0.143 0.098 0.1 0.098 0.153 0.152 0.1 0.126 0.098 0.098 0.101 0.093 0.099 0.137 0.134 0.093 0.1 0.092 0.091 0.098 0.113 0.146 0.135 0.101 0.098 0.101 0.1 0.092 0.099 0.161 0.093 0.091 0.091 0.099 0.098 0.098 0.099 0.198 0.131 0.099 0.098 0.1 0.099 0.099 0.092 0.134 0.151 0.098 0.097 0.098 0.098 0.092 0.134 0.09 0.147 0.098 0.093 0.091 0.097 0.099 0.137 0.108 0.151 0.101 0.099 0.099 0.092 0.145 0.099 0.093 0.14 0.092 0.097 0.098 0.096 0.134 0.092 0.105 0.121 0.099 0.099 0.098 0.112 0.144 0.098 0.141 0.098 0.097 0.1 0.093 0.097 0.135 0.111 0.151 0.1 0.1 0.096 0.095 0.145 0.098 0.098 0.134 0.098 0.093 0.097 0.094 0.127 0.099 0.11 0.153 0.099 0.098 0.099 0.144 0.098 0.099 0.098 0.136 0.099 0.099 0.121 0.144 0.099 0.092 0.142 0.1 0.1 0.099 0.098 0.145 0.145 0.149 0.099 0.1 0.097 0.092 0.098 0.1 0.127 0.132 0.09 0.092 0.097 0.098 0.099 0.114 0.144 0.152 0.098 0.099 0.099 0.094 0.094 0.098 0.134 0.152 0.151 0.099 0.099 0.099 0.092 0.146 0.145 0.145 0.092 0.091 0.096 0.098 0.1 0.098 0.136 0.146 0.098 0.092 0.098 0.099 0.099 0.134 0.098 0.133 0.098 0.1 0.093 0.092 0.094 0.145 0.134 0.093 0.098 0.099 0.101 0.098 0.111 0.146 0.152 0.098 0.098 0.092 0.097 0.098 0.1 0.133 0.15 0.1 0.098 0.099 0.098 0.099 0.145 0.1 0.15 0.098 0.099 0.098 0.098 0.124 0.145 0.104 0.121 0.099 0.1 0.091 0.092 0.099 0.138 0.148 0.093 0.099 0.098 0.092 0.099 0.126 0.095 0.137 0.1 0.099 0.092 0.099 0.092 0.144 0.134 0.098 0.099 0.098 0.099 0.099 0.098 0.146 0.173 0.099 0.1 0.094 0.096 0.098 0.098 0.148 0.146 0.099 0.098 0.098 0.1 0.099 0.099 0.162 0.146
6900,500,59.67495312489189,59.4,0.11658599999999983,0.207 0.157 0.156 0.096 0.095 0.096 0.101 0.135 0.101 0.118 0.158 0.095 0.096 0.095 0.146 0.095 0.1 0.098 0.158 0.153 0.098 0.151 0.151 0.098 0.098 0.102 0.135 0.095 0.102 0.103 0.151 0.103 0.096 0.142 0.102 0.098 0.1 0.102 0.151 0.15 0.158 0.153 0.1 0.104 0.103 0.113 0.151 0.095 0.147 0.096 0.103 0.104 0.103 0.096 0.151 0.205 0.151 0.103 0.104 0.095 0.096 0.103 0.159 0.191 0.103 0.095 0.102 0.096 0.104 0.102 0.17 0.137 0.102 0.104 0.102 0.102 0.102 0.123 0.188 0.095 0.102 0.103 0.103 0.095 0.096 0.134 0.207 0.102 0.104 0.098 0.096 0.098 0.102 0.195 0.097 0.103 0.102 0.103 0.102 0.102 0.186 0.095 0.101 0.101 0.102 0.102 0.095 0.115 0.207 0.095 0.095 0.096 0.103 0.103 0.103 0.103 0.207 0.151 0.102 0.097 0.095 0.102 0.102 0.158 0.15 0.103 0.096 0.104 0.103 0.103 0.155 0.151 0.105 0.104 0.104 0.103 0.103 0.147 0.15 0.095 0.095 0.102 0.102 0.095 0.157 0.15 0.103 0.102 0.103 0.102 0.102 0.153 0.15 0.105 0.102 0.096 0.102 0.103 0.157 0.151 0.102 0.103 0.095 0.102 0.102 0.159 0.15 0.095 0.104 0.103 0.102 0.103 0.15 0.151 0.105 0.104 0.103 0.097 0.103 0.159 0.148 0.104 0.104 0.103 0.103 0.104 0.15 0.145 0.103 0.103 0.103 0.103 0.101 0.156 0.147 0.103 0.103 0.102 0.104 0.103 0.144 0.151 0.103 0.103 0.101 0.103 0.102 0.159 0.148 0.097 0.099 0.102 0.103 0.103 0.157 0.148 0.103 0.103 0.102 0.097 0.099 0.157 0.148 0.099 0.099 0.101 0.103 0.102 0.157 0.15 0.103 0.103 0.097 0.099 0.103 0.158 0.15 0.102 0.099 0.1 0.105 0.097 0.158 0.152 0.103 0.097 0.101 0.102 0.097 0.158 0.15 0.101 0.103 0.103 0.103 0.102 0.154 0.15 0.097 0.103 0.103 0.096 0.096 0.157 0.144 0.102 0.103 0.102 0.103 0.102 0.156 0.15 0.103 0.102 0.103 0.101 0.102 0.158 0.15 0.103 0.102 0.102 0.096 0.102 0.157 0.15 0.101 0.102 0.102 0.103 0.104 0.153 0.151 0.104 0.104 0.103 0.097 0.103 0.148 0.15 0.102 0.101 0.095 0.103 0.103 0.157 0.15 0.102 0.102 0.102 0.095 0.106 0.155 0.152 0.095 0.102 0.102 0.103 0.102 0.159 0.151 0.104 0.106 0.103 0.103 0.102 0.151 0.152 0.104 0.105 0.103 0.098 0.102 0.159 0.148 0.102 0.099 0.102 0.103 0.1 0.159 0.147 0.102 0.1 0.099 0.103 0.102 0.157 0.146 0.102 0.1 0.097 0.103 0.103 0.151 0.151 0.105 0.103 0.1 0.1 0.104 0.151 0.152 0.1 0.101 0.103 0.099 0.1 0.158 0.151 0.103 0.103 0.102 0.103 0.098 0.159 0.153 0.105 0.103 0.098 0.105 0.103 0.158 0.147 0.104 0.103 0.104 0.104 0.104 0.151 0.143 0.095 0.103 0.102 0.095 0.102 0.158 0.148 0.103 0.102 0.103 0.103 0.104 0.152 0.145 0.103 0.096 0.102 0.102 0.102 0.156 0.147 0.102 0.103 0.103 0.103 0.102 0.157 0.148 0.102 0.097 0.102 0.103 0.102 0.157 0.147 0.102 0.103 0.105 0.101 0.095 0.152 0.151 0.104 0.096 0.102 0.103 0.101 0.152 0.151 0.103 0.102 0.102 0.095 0.103 0.159 0.151 0.105 0.102 0.102 0.102 0.102 0.158 0.144 0.103 0.104 0.105 0.102 0.102 0.155 0.139 0.103 0.104 0.102 0.102 0.105 0.158 0.144 0.102 0.101 0.096 0.103 0.103 0.157 0.146 0.103 0.103 0.101 0.097 0.104 0.157 0.146 0.105 0.104 0.102 0.104 0.102 0.159 0.145 0.1 0.105 0.104 0.103 0.103 0.156 0.146 0.101 0.104 0.104 0.103
7200,500,62.26951630423502,62.0,0.11982799999999998,0.214 0.108 0.1 0.107 0.101 0.101 0.106 0.187 0.108 0.102 0.099 0.108 0.1 0.106 0.187 0.1 0.101 0.107 0.107 0.1 0.108 0.19 0.106 0.108 0.106 0.099 0.108 0.106 0.193 0.1 0.107 0.107 0.107 0.107 0.108 0.214 0.106 0.107 0.107 0.108 0.107 0.1 0.213 0.101 0.106 0.106 0.106 0.108 0.107 0.199 0.106 0.107 0.1 0.106 0.106 0.108 0.192 0.106 0.106 0.1 0.106 0.102 0.107 0.192 0.106 0.106 0.104 0.102 0.107 0.108 0.213 0.106 0.108 0.107 0.106 0.106 0.107 0.214 0.107 0.107 0.105 0.102 0.106 0.107 0.193 0.107 0.107 0.106 0.102 0.106 0.106 0.215 0.106 0.106 0.099 0.107 0.099 0.106 0.193 0.106 0.106 0.107 0.099 0.107 0.106 0.214 0.107 0.106 0.108 0.105 0.104 0.107 0.19 0.101 0.106 0.108 0.108 0.106 0.106 0.214 0.106 0.106 0.101 0.108 0.106 0.105 0.208 0.107 0.108 0.1 0.107 0.106 0.107 0.205 0.102 0.102 0.105 0.105 0.106 0.107 0.191 0.106 0.107 0.106 0.108 0.108 0.111 0.216 0.1 0.106 0.106 0.107 0.105 0.1 0.206 0.106 0.104 0.102 0.106 0.107 0.106 0.191 0.106 0.102 0.101 0.1 0.105 0.107 0.202 0.108 0.107 0.106 0.107 0.108 0.106 0.202 0.164 0.107 0.106 0.107 0.107 0.112 0.157 0.166 0.164 0.106 0.107 0.108 0.123 0.159 0.098 0.165 0.106 0.107 0.102 0.104 0.153 0.107 0.147 0.101 0.106 0.106 0.108 0.149 0.109 0.154 0.107 0.106 0.107 0.102 0.137 0.107 0.162 0.107 0.107 0.107 0.115 0.157 0.101 0.14 0.107 0.106 0.106 0.108 0.137 0.106 0.14 0.108 0.107 0.106 0.106 0.137 0.106 0.14 0.107 0.107 0.107 0.107 0.138 0.107 0.139 0.101 0.103 0.107 0.108 0.136 0.108 0.148 0.107 0.106 0.107 0.107 0.143 0.107 0.139 0.107 0.108 0.106 0.107 0.139 0.107 0.142 0.108 0.106 0.108 0.108 0.149 0.106 0.166 0.107 0.106 0.107 0.106 0.148 0.106 0.152 0.107 0.106 0.108 0.105 0.146 0.107 0.161 0.108 0.108 0.107 0.099 0.158 0.157 0.162 0.106 0.106 0.108 0.107 0.106 0.135 0.162 0.1 0.1 0.107 0.108 0.106 0.159 0.199 0.105 0.101 0.104 0.108 0.105 0.107 0.209 0.107 0.099 0.107 0.106 0.106 0.106 0.191 0.106 0.106 0.106 0.107 0.107 0.106 0.213 0.108 0.106 0.107 0.106 0.107 0.107 0.212 0.108 0.105 0.099 0.107 0.106 0.108 0.191 0.106 0.105 0.099 0.107 0.107 0.107 0.189 0.098 0.107 0.107 0.109 0.107 0.106 0.215 0.106 0.106 0.107 0.107 0.106 0.106 0.213 0.107 0.106 0.106 0.106 0.106 0.106 0.19 0.106 0.106 0.107 0.106 0.107 0.108 0.214 0.107 0.108 0.106 0.106 0.107 0.106 0.212 0.108 0.106 0.106 0.104 0.104 0.107 0.199 0.103 0.107 0.108 0.106 0.106 0.106 0.202 0.107 0.106 0.107 0.108 0.108 0.107 0.178 0.107 0.107 0.107 0.106 0.108 0.106 0.177 0.107 0.106 0.106 0.106 0.106 0.107 0.214 0.158 0.107 0.106 0.107 0.1 0.134 0.177 0.158 0.106 0.099 0.107 0.107 0.107 0.14 0.157 0.107 0.107 0.105 0.107 0.11 0.165 0.14 0.107 0.102 0.107 0.106 0.106 0.139 0.141 0.107 0.107 0.107 0.107 0.1 0.139 0.147 0.106 0.107 0.106 0.108 0.108 0.159 0.157 0.107 0.099 0.105 0.106 0.107 0.162 0.142 0.099 0.106 0.107 0.107 0.106 0.151 0.142 0.107 0.106 0.108 0.106 0.107 0.141 0.14 0.108 0.104 0.101 0.106 0.107 0.142 0.13 0.157 0.107 0.106 0.107 0.137 0.161 0.116 0.16 0.106 0.107 0.107 0.106 0.166
7500,500,64.86407948357814,68.4,0.1260479999999996,0.222 0.103 0.102 0.111 0.11 0.102 0.112 0.196 0.103 0.111 0.105 0.103 0.103 0.111 0.214 0.112 0.11 0.105 0.109 0.111 0.11 0.219 0.11 0.111 0.103 0.111 0.109 0.115 0.214 0.11 0.111 0.111 0.109 0.113 0.109 0.204 0.102 0.104 0.11 0.11 0.107 0.116 0.222 0.103 0.11 0.11 0.104 0.111 0.11 0.196 0.11 0.112 0.111 0.11 0.111 0.127 0.223 0.11 0.111 0.11 0.106 0.109 0.112 0.222 0.11 0.111 0.112 0.11 0.111 0.111 0.204 0.111 0.11 0.112 0.11 0.111 0.137 0.223 0.109 0.11 0.111 0.112 0.11 0.115 0.225 0.111 0.11 0.111 0.11 0.111 0.111 0.223 0.109 0.104 0.11 0.112 0.11 0.111 0.207 0.102 0.11 0.111 0.111 0.111 0.125 0.224 0.112 0.11 0.112 0.11 0.103 0.11 0.224 0.111 0.112 0.111 0.11 0.11 0.112 0.202 0.111 0.111 0.11 0.109 0.106 0.135 0.222 0.104 0.112 0.11 0.11 0.111 0.117 0.223 0.112 0.112 0.11 0.111 0.111 0.11 0.225 0.11 0.11 0.11 0.103 0.111 0.111 0.204 0.11 0.11 0.111 0.111 0.111 0.138 0.222 0.104 0.102 0.112 0.11 0.11 0.111 0.199 0.11 0.112 0.111 0.106 0.111 0.11 0.224 0.111 0.111 0.111 0.111 0.111 0.12 0.225 0.11 0.11 0.111 0.111 0.112 0.111 0.201 0.111 0.111 0.111 0.11 0.11 0.14 0.222 0.111 0.109 0.111 0.11 0.108 0.115 0.224 0.112 0.11 0.111 0.112 0.11 0.112 0.2 0.111 0.111 0.105 0.109 0.112 0.136 0.224 0.11 0.11 0.111 0.112 0.111 0.119 0.224 0.109 0.112 0.107 0.107 0.111 0.111 0.204 0.11 0.11 0.111 0.111 0.11 0.131 0.221 0.11 0.11 0.112 0.111 0.112 0.128 0.224 0.112 0.103 0.11 0.111 0.112 0.114 0.22 0.111 0.11 0.104 0.111 0.11 0.111 0.205 0.11 0.109 0.102 0.11 0.112 0.129 0.222 0.111 0.111 0.111 0.11 0.111 0.122 0.225 0.111 0.111 0.112 0.11 0.112 0.11 0.22 0.113 0.111 0.111 0.112 0.11 0.111 0.202 0.112 0.111 0.11 0.112 0.11 0.149 0.153 0.11 0.11 0.112 0.11 0.103 0.185 0.165 0.11 0.112 0.111 0.11 0.148 0.111 0.148 0.111 0.111 0.112 0.111 0.17 0.143 0.111 0.11 0.111 0.109 0.111 0.142 0.161 0.112 0.11 0.102 0.111 0.132 0.203 0.11 0.103 0.11 0.11 0.111 0.111 0.194 0.11 0.111 0.111 0.111 0.11 0.145 0.163 0.112 0.103 0.111 0.11 0.103 0.159 0.162 0.11 0.111 0.111 0.11 0.135 0.201 0.111 0.109 0.103 0.11 0.111 0.111 0.194 0.11 0.108 0.107 0.11 0.111 0.141 0.222 0.111 0.112 0.112 0.111 0.112 0.128 0.224 0.11 0.111 0.111 0.11 0.103 0.114 0.216 0.11 0.111 0.111 0.111 0.111 0.112 0.198 0.111 0.11 0.11 0.112 0.11 0.15 0.162 0.112 0.11 0.112 0.11 0.105 0.159 0.163 0.104 0.111 0.111 0.111 0.128 0.171 0.146 0.11 0.112 0.11 0.103 0.111 0.141 0.162 0.112 0.111 0.11 0.111 0.153 0.11 0.154 0.111 0.11 0.111 0.103 0.158 0.111 0.165 0.111 0.11 0.112 0.14 0.169 0.113 0.166 0.111 0.111 0.112 0.13 0.171 0.111 0.162 0.113 0.107 0.107 0.11 0.171 0.113 0.156 0.11 0.104 0.103 0.111 0.167 0.116 0.165 0.11 0.109 0.111 0.133 0.166 0.111 0.164 0.112 0.111 0.111 0.121 0.171 0.111 0.148 0.11 0.111 0.111 0.111 0.15 0.122 0.162 0.111 0.111 0.111 0.166 0.11 0.111 0.163 0.163 0.111 0.17 0.111 0.111 0.111 0.126 0.162 0.14 0.17 0.107 0.109 0.111 0.132 0.163 0.142 0.111 0.11 0.111
7800,500,67.45864266292126,68.0,0.13076799999999986,0.203 0.108 0.115 0.115 0.109 0.113 0.167 0.17 0.108 0.115 0.114 0.114 0.136 0.211 0.114 0.115 0.109 0.114 0.114 0.13 0.231 0.107 0.116 0.115 0.109 0.111 0.139 0.227 0.109 0.115 0.113 0.116 0.114 0.157 0.147 0.114 0.115 0.115 0.117 0.115 0.183 0.115 0.114 0.114 0.107 0.114 0.157 0.147 0.114 0.107 0.115 0.115 0.115 0.184 0.114 0.115 0.114 0.117 0.114 0.158 0.146 0.108 0.115 0.116 0.114 0.107 0.197 0.115 0.116 0.114 0.115 0.115 0.155 0.145 0.116 0.114 0.113 0.116 0.114 0.21 0.116 0.114 0.115 0.113 0.114 0.21 0.115 0.114 0.116 0.115 0.115 0.142 0.225 0.114 0.116 0.114 0.114 0.107 0.154 0.148 0.116 0.115 0.114 0.116 0.115 0.184 0.115 0.114 0.116 0.114 0.114 0.172 0.169 0.115 0.115 0.116 0.115 0.143 0.212 0.115 0.114 0.115 0.115 0.115 0.142 0.229 0.114 0.108 0.114 0.115 0.115 0.168 0.17 0.114 0.117 0.115 0.116 0.14 0.227 0.114 0.115 0.115 0.116 0.114 0.178 0.167 0.114 0.115 0.114 0.117 0.136 0.226 0.115 0.115 0.115 0.115 0.115 0.188 0.113 0.107 0.115 0.114 0.111 0.112 0.21 0.117 0.113 0.115 0.114 0.115 0.22 0.117 0.114 0.114 0.114 0.115 0.143 0.227 0.116 0.114 0.115 0.11 0.113 0.177 0.169 0.114 0.115 0.115 0.115 0.153 0.128 0.17 0.105 0.113 0.116 0.12 0.178 0.14 0.165 0.113 0.115 0.115 0.156 0.112 0.128 0.167 0.108 0.115 0.113 0.178 0.115 0.152 0.107 0.115 0.115 0.115 0.148 0.114 0.147 0.113 0.115 0.114 0.158 0.116 0.153 0.115 0.115 0.114 0.114 0.177 0.133 0.17 0.114 0.115 0.114 0.13 0.177 0.165 0.115 0.115 0.116 0.113 0.157 0.136 0.168 0.115 0.115 0.115 0.141 0.176 0.157 0.114 0.106 0.114 0.115 0.134 0.234 0.115 0.115 0.115 0.115 0.114 0.19 0.167 0.113 0.111 0.114 0.115 0.164 0.142 0.162 0.109 0.114 0.115 0.149 0.115 0.128 0.17 0.114 0.114 0.124 0.178 0.115 0.161 0.108 0.115 0.116 0.122 0.178 0.151 0.115 0.115 0.111 0.112 0.114 0.148 0.156 0.114 0.115 0.115 0.118 0.172 0.165 0.114 0.115 0.115 0.115 0.163 0.147 0.115 0.114 0.114 0.114 0.115 0.184 0.171 0.115 0.114 0.115 0.107 0.115 0.194 0.168 0.114 0.115 0.115 0.114 0.128 0.227 0.116 0.115 0.114 0.115 0.115 0.178 0.167 0.115 0.115 0.115 0.112 0.131 0.229 0.114 0.114 0.116 0.117 0.114 0.194 0.113 0.115 0.115 0.116 0.115 0.115 0.182 0.114 0.114 0.115 0.115 0.115 0.217 0.107 0.115 0.114 0.115 0.115 0.116 0.232 0.107 0.115 0.115 0.114 0.116 0.121 0.232 0.114 0.115 0.114 0.114 0.116 0.13 0.231 0.116 0.115 0.115 0.115 0.114 0.172 0.17 0.114 0.116 0.113 0.114 0.126 0.229 0.115 0.115 0.115 0.115 0.115 0.178 0.166 0.112 0.116 0.114 0.113 0.119 0.223 0.114 0.115 0.115 0.115 0.114 0.123 0.234 0.114 0.114 0.115 0.114 0.115 0.136 0.231 0.107 0.115 0.114 0.115 0.114 0.165 0.171 0.107 0.115 0.115 0.109 0.113 0.193 0.169 0.115 0.115 0.114 0.113 0.12 0.217 0.114 0.115 0.114 0.114 0.115 0.114 0.232 0.116 0.113 0.114 0.115 0.107 0.116 0.202 0.106 0.114 0.114 0.115 0.109 0.201 0.169 0.107 0.114 0.115 0.114 0.174 0.146 0.107 0.115 0.114 0.114 0.122 0.183 0.169 0.114 0.114 0.114 0.114 0.15 0.115 0.17 0.115 0.114 0.115 0.114 0.178 0.115 0.171 0.115 0.114 0.115 0.115 0.177 0.121 0.171 0.116 0.114 0.11
8100,500,70.05320584226439,72.8,0.1362699999999998,0.222 0.111 0.118 0.119 0.11 0.111 0.211 0.118 0.118 0.119 0.119 0.118 0.16 0.211 0.117 0.118 0.119 0.118 0.119 0.22 0.111 0.117 0.12 0.119 0.118 0.2 0.118 0.118 0.118 0.116 0.121 0.14 0.224 0.119 0.119 0.119 0.119 0.118 0.233 0.115 0.119 0.119 0.119 0.118 0.223 0.118 0.118 0.119 0.118 0.117 0.22 0.121 0.12 0.117 0.119 0.119 0.232 0.118 0.119 0.118 0.118 0.119 0.22 0.118 0.118 0.119 0.118 0.119 0.225 0.119 0.118 0.119 0.12 0.118 0.233 0.118 0.112 0.12 0.117 0.119 0.226 0.111 0.118 0.12 0.111 0.117 0.23 0.118 0.119 0.118 0.118 0.119 0.222 0.118 0.119 0.118 0.119 0.119 0.223 0.119 0.119 0.118 0.118 0.117 0.221 0.12 0.119 0.117 0.12 0.119 0.232 0.111 0.118 0.118 0.119 0.118 0.235 0.119 0.119 0.118 0.119 0.118 0.228 0.118 0.118 0.118 0.119 0.118 0.236 0.118 0.118 0.119 0.119 0.12 0.236 0.117 0.117 0.119 0.118 0.118 0.223 0.119 0.118 0.119 0.118 0.118 0.223 0.114 0.119 0.12 0.118 0.118 0.223 0.118 0.118 0.12 0.119 0.119 0.232 0.12 0.118 0.119 0.12 0.119 0.233 0.119 0.118 0.119 0.12 0.118 0.232 0.118 0.119 0.118 0.119 0.119 0.231 0.117 0.119 0.118 0.11 0.12 0.235 0.119 0.111 0.118 0.119 0.12 0.228 0.119 0.118 0.119 0.118 0.116 0.226 0.12 0.118 0.119 0.119 0.119 0.232 0.119 0.117 0.118 0.115 0.117 0.233 0.119 0.118 0.118 0.117 0.118 0.222 0.111 0.119 0.118 0.115 0.119 0.234 0.12 0.118 0.118 0.119 0.12 0.237 0.111 0.119 0.119 0.118 0.119 0.225 0.118 0.118 0.118 0.119 0.11 0.228 0.12 0.119 0.119 0.119 0.119 0.221 0.115 0.118 0.118 0.119 0.118 0.233 0.118 0.119 0.121 0.119 0.12 0.232 0.118 0.118 0.118 0.117 0.115 0.226 0.118 0.118 0.118 0.119 0.119 0.227 0.118 0.118 0.116 0.115 0.119 0.231 0.118 0.12 0.117 0.119 0.12 0.219 0.119 0.12 0.113 0.118 0.119 0.23 0.119 0.12 0.113 0.118 0.119 0.23 0.113 0.118 0.118 0.119 0.119 0.229 0.117 0.12 0.118 0.118 0.119 0.221 0.12 0.119 0.118 0.118 0.118 0.224 0.119 0.118 0.118 0.118 0.119 0.235 0.119 0.119 0.118 0.12 0.118 0.235 0.12 0.116 0.118 0.12 0.118 0.222 0.119 0.12 0.118 0.118 0.12 0.224 0.117 0.118 0.118 0.118 0.118 0.228 0.118 0.118 0.12 0.119 0.12 0.223 0.118 0.12 0.109 0.12 0.119 0.228 0.119 0.119 0.119 0.12 0.111 0.229 0.12 0.119 0.119 0.12 0.118 0.215 0.118 0.11 0.12 0.12 0.119 0.228 0.118 0.119 0.12 0.119 0.119 0.234 0.118 0.12 0.117 0.119 0.118 0.236 0.118 0.118 0.118 0.118 0.12 0.221 0.12 0.118 0.119 0.12 0.12 0.223 0.119 0.118 0.119 0.119 0.121 0.223 0.118 0.119 0.119 0.118 0.118 0.227 0.119 0.11 0.118 0.119 0.117 0.227 0.119 0.119 0.118 0.118 0.118 0.23 0.119 0.12 0.118 0.12 0.118 0.223 0.118 0.12 0.119 0.121 0.119 0.231 0.117 0.114 0.118 0.119 0.119 0.225 0.119 0.12 0.118 0.112 0.119 0.231 0.119 0.12 0.119 0.111 0.12 0.223 0.112 0.119 0.119 0.119 0.119 0.221 0.113 0.12 0.119 0.119 0.119 0.225 0.118 0.12 0.118 0.118 0.12 0.232 0.119 0.119 0.119 0.118 0.12 0.22 0.12 0.118 0.119 0.118 0.118 0.227 0.12 0.118 0.119 0.117 0.118 0.221 0.119 0.119 0.118 0.118 0.118 0.233 0.118 0.116 0.114 0.118 0.118 0.235 0.118 0.119 0.118 0.12 0.119
8400,500,72.64776902160752,72.6,0.1384059999999999,0.211 0.122 0.124 0.118 0.115 0.122 0.21 0.122 0.119 0.114 0.123 0.114 0.231 0.116 0.122 0.122 0.123 0.123 0.226 0.123 0.122 0.123 0.123 0.124 0.215 0.122 0.122 0.124 0.123 0.114 0.214 0.114 0.122 0.122 0.123 0.122 0.216 0.123 0.123 0.124 0.123 0.123 0.203 0.122 0.123 0.122 0.123 0.123 0.214 0.123 0.121 0.114 0.123 0.124 0.214 0.122 0.122 0.123 0.122 0.122 0.227 0.123 0.123 0.122 0.122 0.123 0.202 0.19 0.123 0.122 0.123 0.123 0.147 0.166 0.124 0.122 0.123 0.121 0.16 0.177 0.114 0.122 0.123 0.122 0.159 0.175 0.123 0.123 0.122 0.122 0.149 0.165 0.121 0.124 0.119 0.121 0.164 0.156 0.123 0.125 0.123 0.122 0.161 0.158 0.124 0.122 0.123 0.122 0.162 0.16 0.114 0.122 0.122 0.123 0.169 0.149 0.182 0.122 0.122 0.125 0.182 0.122 0.154 0.122 0.123 0.123 0.164 0.122 0.164 0.122 0.123 0.124 0.174 0.124 0.19 0.123 0.122 0.122 0.155 0.123 0.146 0.178 0.123 0.133 0.181 0.122 0.122 0.192 0.123 0.123 0.164 0.122 0.122 0.162 0.123 0.123 0.161 0.124 0.124 0.16 0.122 0.124 0.163 0.123 0.123 0.169 0.122 0.124 0.159 0.124 0.122 0.183 0.126 0.122 0.151 0.118 0.121 0.182 0.124 0.122 0.152 0.122 0.121 0.18 0.123 0.123 0.184 0.123 0.122 0.155 0.122 0.122 0.146 0.174 0.129 0.19 0.122 0.122 0.123 0.154 0.121 0.177 0.122 0.124 0.123 0.152 0.124 0.181 0.122 0.122 0.122 0.183 0.123 0.156 0.114 0.123 0.121 0.137 0.181 0.161 0.122 0.122 0.123 0.121 0.177 0.168 0.122 0.122 0.123 0.122 0.165 0.172 0.122 0.116 0.123 0.122 0.164 0.183 0.123 0.125 0.122 0.121 0.149 0.181 0.122 0.124 0.124 0.122 0.182 0.174 0.122 0.121 0.122 0.122 0.176 0.174 0.122 0.119 0.119 0.123 0.175 0.185 0.123 0.122 0.122 0.122 0.16 0.17 0.124 0.122 0.122 0.122 0.16 0.17 0.124 0.123 0.125 0.122 0.152 0.182 0.122 0.122 0.122 0.122 0.181 0.176 0.123 0.122 0.123 0.122 0.162 0.182 0.122 0.122 0.122 0.12 0.175 0.186 0.122 0.123 0.122 0.122 0.16 0.171 0.122 0.124 0.122 0.122 0.154 0.185 0.122 0.122 0.122 0.122 0.182 0.185 0.122 0.124 0.123 0.123 0.168 0.182 0.123 0.122 0.122 0.121 0.16 0.171 0.123 0.123 0.121 0.123 0.159 0.183 0.123 0.121 0.124 0.124 0.153 0.172 0.122 0.124 0.122 0.123 0.15 0.182 0.122 0.122 0.122 0.122 0.182 0.185 0.122 0.123 0.123 0.114 0.174 0.167 0.123 0.122 0.124 0.124 0.161 0.176 0.122 0.123 0.121 0.123 0.16 0.187 0.122 0.123 0.122 0.122 0.181 0.165 0.123 0.122 0.121 0.121 0.149 0.239 0.123 0.123 0.124 0.122 0.115 0.201 0.124 0.123 0.123 0.123 0.122 0.21 0.116 0.123 0.124 0.122 0.122 0.215 0.121 0.123 0.123 0.122 0.123 0.213 0.122 0.122 0.123 0.122 0.123 0.241 0.123 0.121 0.123 0.123 0.123 0.22 0.124 0.124 0.122 0.123 0.123 0.236 0.123 0.122 0.121 0.122 0.121 0.215 0.124 0.122 0.123 0.122 0.123 0.208 0.123 0.122 0.121 0.123 0.123 0.242 0.121 0.114 0.122 0.123 0.122 0.208 0.122 0.124 0.122 0.122 0.122 0.218 0.122 0.122 0.124 0.123 0.123 0.234 0.122 0.123 0.122 0.123 0.122 0.214 0.118 0.123 0.122 0.123 0.122 0.206 0.122 0.121 0.123 0.122 0.123 0.224 0.123 0.122 0.121 0.124 0.123 0.207 0.121 0.122 0.122 0.123 0.122 0.219 0.124 0.122 0.122 0.122 0.124 0.235 0.124 0.123 0.121 0.123
8700,500,75.24233220095064,73.2,0.14536999999999997,0.248 0.128 0.117 0.124 0.123 0.126 0.178 0.177 0.121 0.128 0.125 0.144 0.193 0.188 0.121 0.121 0.127 0.128 0.197 0.156 0.127 0.127 0.12 0.127 0.193 0.186 0.122 0.127 0.127 0.125 0.197 0.187 0.126 0.126 0.126 0.118 0.173 0.174 0.126 0.127 0.126 0.127 0.205 0.187 0.126 0.125 0.127 0.126 0.166 0.163 0.127 0.125 0.127 0.126 0.216 0.18 0.127 0.117 0.127 0.127 0.173 0.164 0.126 0.127 0.128 0.126 0.217 0.178 0.126 0.126 0.126 0.125 0.157 0.161 0.126 0.123 0.124 0.126 0.206 0.187 0.126 0.126 0.127 0.127 0.165 0.164 0.127 0.127 0.126 0.126 0.163 0.156 0.126 0.127 0.125 0.128 0.222 0.172 0.119 0.128 0.125 0.127 0.162 0.162 0.126 0.125 0.126 0.126 0.214 0.181 0.126 0.127 0.127 0.126 0.167 0.163 0.126 0.125 0.126 0.126 0.211 0.184 0.128 0.126 0.126 0.122 0.167 0.164 0.126 0.127 0.125 0.126 0.217 0.175 0.127 0.128 0.119 0.126 0.172 0.155 0.126 0.125 0.125 0.127 0.168 0.188 0.127 0.126 0.128 0.144 0.189 0.156 0.126 0.128 0.126 0.127 0.164 0.187 0.125 0.126 0.126 0.138 0.194 0.154 0.126 0.126 0.126 0.125 0.203 0.183 0.128 0.127 0.125 0.132 0.199 0.189 0.127 0.126 0.127 0.126 0.197 0.165 0.128 0.127 0.118 0.127 0.186 0.188 0.126 0.126 0.128 0.126 0.196 0.164 0.127 0.127 0.126 0.127 0.195 0.186 0.127 0.127 0.126 0.13 0.198 0.188 0.127 0.128 0.127 0.126 0.196 0.163 0.128 0.127 0.126 0.126 0.195 0.185 0.127 0.128 0.126 0.132 0.196 0.188 0.119 0.126 0.126 0.126 0.197 0.164 0.124 0.123 0.126 0.117 0.186 0.156 0.127 0.128 0.126 0.126 0.163 0.188 0.127 0.126 0.127 0.143 0.189 0.157 0.127 0.126 0.126 0.128 0.164 0.187 0.126 0.126 0.126 0.14 0.193 0.189 0.127 0.126 0.126 0.126 0.196 0.177 0.126 0.125 0.126 0.128 0.177 0.152 0.127 0.127 0.126 0.127 0.161 0.188 0.126 0.127 0.126 0.135 0.193 0.155 0.127 0.126 0.126 0.126 0.183 0.187 0.128 0.126 0.126 0.139 0.184 0.188 0.126 0.126 0.127 0.129 0.198 0.155 0.126 0.128 0.127 0.126 0.203 0.182 0.124 0.127 0.126 0.131 0.2 0.188 0.126 0.126 0.126 0.127 0.198 0.156 0.127 0.127 0.117 0.127 0.194 0.187 0.127 0.126 0.126 0.126 0.196 0.189 0.126 0.127 0.126 0.127 0.196 0.155 0.128 0.127 0.119 0.126 0.196 0.187 0.128 0.127 0.125 0.128 0.195 0.186 0.127 0.127 0.128 0.127 0.164 0.176 0.127 0.127 0.126 0.129 0.202 0.189 0.126 0.119 0.128 0.128 0.197 0.16 0.126 0.119 0.126 0.127 0.195 0.187 0.128 0.126 0.127 0.126 0.197 0.188 0.126 0.126 0.127 0.128 0.165 0.178 0.125 0.126 0.127 0.126 0.202 0.187 0.126 0.128 0.127 0.12 0.16 0.181 0.128 0.126 0.128 0.137 0.205 0.188 0.126 0.127 0.127 0.125 0.197 0.187 0.126 0.127 0.126 0.127 0.189 0.162 0.126 0.126 0.126 0.126 0.176 0.189 0.128 0.126 0.127 0.126 0.163 0.181 0.127 0.127 0.127 0.135 0.205 0.186 0.127 0.127 0.128 0.127 0.199 0.187 0.126 0.126 0.126 0.126 0.162 0.176 0.127 0.127 0.126 0.131 0.208 0.188 0.128 0.126 0.127 0.128 0.198 0.187 0.127 0.13 0.126 0.127 0.197 0.165 0.126 0.126 0.125 0.127 0.192 0.187 0.127 0.127 0.126 0.13 0.199 0.188 0.128 0.126 0.126 0.118 0.165 0.177 0.126 0.127 0.126 0.126 0.201 0.187 0.118 0.128 0.129 0.126 0.166 0.177 0.126 0.126 0.118 0.126 0.196 0.187
9000,500,77.83689538029377,76.0,0.15101000000000014,0.219 0.13 0.132 0.129 0.123 0.125 0.236 0.13 0.131 0.123 0.13 0.156 0.168 0.132 0.13 0.129 0.13 0.222 0.131 0.13 0.13 0.131 0.13 0.256 0.13 0.132 0.123 0.13 0.131 0.211 0.131 0.131 0.131 0.131 0.159 0.194 0.133 0.13 0.129 0.13 0.169 0.17 0.131 0.13 0.131 0.143 0.241 0.133 0.13 0.131 0.129 0.13 0.265 0.13 0.129 0.13 0.131 0.134 0.259 0.123 0.13 0.13 0.13 0.132 0.263 0.124 0.131 0.131 0.13 0.137 0.249 0.13 0.13 0.131 0.131 0.133 0.261 0.131 0.131 0.13 0.13 0.129 0.265 0.13 0.13 0.13 0.13 0.134 0.254 0.127 0.129 0.13 0.13 0.126 0.266 0.13 0.131 0.121 0.132 0.132 0.255 0.133 0.131 0.131 0.131 0.131 0.262 0.13 0.131 0.13 0.129 0.131 0.188 0.131 0.133 0.13 0.132 0.132 0.248 0.13 0.121 0.132 0.131 0.133 0.26 0.131 0.13 0.127 0.131 0.13 0.197 0.131 0.132 0.13 0.131 0.141 0.25 0.131 0.129 0.132 0.13 0.136 0.256 0.129 0.132 0.131 0.132 0.148 0.248 0.127 0.123 0.131 0.13 0.131 0.265 0.132 0.131 0.13 0.131 0.143 0.255 0.132 0.132 0.129 0.13 0.143 0.249 0.132 0.13 0.131 0.131 0.14 0.252 0.129 0.13 0.131 0.13 0.142 0.255 0.131 0.132 0.133 0.132 0.151 0.246 0.13 0.132 0.131 0.131 0.147 0.253 0.13 0.13 0.132 0.131 0.154 0.242 0.13 0.13 0.131 0.12 0.149 0.253 0.131 0.13 0.122 0.132 0.144 0.257 0.13 0.133 0.131 0.131 0.152 0.255 0.13 0.13 0.13 0.13 0.15 0.25 0.131 0.129 0.131 0.13 0.15 0.25 0.129 0.13 0.131 0.13 0.151 0.25 0.13 0.13 0.13 0.122 0.129 0.264 0.131 0.132 0.13 0.13 0.141 0.257 0.13 0.132 0.13 0.131 0.143 0.253 0.123 0.13 0.13 0.129 0.131 0.264 0.13 0.131 0.13 0.131 0.138 0.261 0.127 0.129 0.131 0.13 0.133 0.26 0.13 0.13 0.131 0.13 0.139 0.258 0.131 0.131 0.131 0.126 0.134 0.264 0.131 0.131 0.13 0.131 0.148 0.251 0.131 0.123 0.13 0.13 0.14 0.262 0.13 0.13 0.129 0.131 0.134 0.263 0.129 0.13 0.131 0.129 0.143 0.254 0.131 0.131 0.132 0.129 0.153 0.241 0.131 0.131 0.13 0.123 0.153 0.254 0.128 0.126 0.13 0.131 0.143 0.257 0.13 0.131 0.131 0.131 0.147 0.245 0.13 0.13 0.13 0.13 0.149 0.244 0.13 0.13 0.133 0.125 0.141 0.257 0.128 0.13 0.131 0.131 0.14 0.26 0.131 0.13 0.131 0.132 0.143 0.248 0.122 0.13 0.13 0.131 0.13 0.262 0.123 0.13 0.129 0.132 0.13 0.264 0.131 0.13 0.13 0.13 0.13 0.266 0.132 0.13 0.132 0.129 0.131 0.26 0.13 0.13 0.13 0.129 0.131 0.265 0.131 0.131 0.131 0.132 0.131 0.195 0.131 0.131 0.131 0.129 0.139 0.245 0.132 0.13 0.13 0.131 0.131 0.256 0.123 0.131 0.132 0.129 0.13 0.193 0.129 0.13 0.131 0.13 0.131 0.253 0.13 0.132 0.129 0.131 0.129 0.26 0.131 0.122 0.13 0.13 0.129 0.266 0.13 0.132 0.13 0.13 0.13 0.199 0.129 0.127 0.129 0.123 0.131 0.262 0.13 0.129 0.13 0.131 0.131 0.196 0.129 0.13 0.132 0.13 0.137 0.25 0.131 0.131 0.122 0.13 0.132 0.265 0.131 0.131 0.131 0.13 0.139 0.26 0.13 0.131 0.131 0.13 0.14 0.254 0.132 0.13 0.13 0.125 0.13 0.263 0.123 0.13 0.132 0.13 0.131 0.264 0.13 0.13 0.131 0.13 0.136 0.261 0.13 0.13 0.13 0.131 0.147 0.252 0.131 0.129 0.125 0.131 0.143 0.259 0.13 0.129 0.127
9300,500,80.4314585596369,80.6,0.15336600000000014,0.204 0.134 0.135 0.128 0.126 0.158 0.229 0.125 0.135 0.134 0.135 0.172 0.198 0.134 0.135 0.132 0.133 0.248 0.134 0.135 0.135 0.134 0.134 0.199 0.134 0.135 0.134 0.136 0.208 0.125 0.133 0.134 0.128 0.134 0.235 0.132 0.125 0.134 0.135 0.165 0.23 0.134 0.135 0.134 0.136 0.208 0.136 0.135 0.135 0.134 0.136 0.25 0.136 0.134 0.135 0.135 0.135 0.208 0.134 0.136 0.135 0.167 0.135 0.21 0.125 0.136 0.136 0.163 0.135 0.169 0.134 0.134 0.171 0.125 0.165 0.183 0.135 0.133 0.2 0.134 0.195 0.133 0.135 0.14 0.194 0.185 0.134 0.133 0.133 0.149 0.189 0.204 0.137 0.136 0.135 0.183 0.158 0.192 0.137 0.135 0.177 0.137 0.168 0.135 0.134 0.136 0.162 0.135 0.192 0.134 0.134 0.184 0.127 0.158 0.193 0.134 0.177 0.136 0.134 0.162 0.194 0.162 0.133 0.135 0.134 0.138 0.201 0.199 0.133 0.135 0.135 0.178 0.135 0.163 0.135 0.134 0.134 0.171 0.172 0.136 0.134 0.135 0.176 0.133 0.161 0.135 0.135 0.126 0.186 0.178 0.134 0.136 0.135 0.169 0.134 0.162 0.127 0.136 0.134 0.181 0.176 0.135 0.13 0.133 0.169 0.134 0.168 0.134 0.134 0.133 0.173 0.169 0.134 0.132 0.133 0.161 0.185 0.199 0.134 0.136 0.134 0.194 0.149 0.191 0.134 0.136 0.192 0.134 0.167 0.125 0.134 0.134 0.209 0.135 0.199 0.134 0.134 0.149 0.196 0.153 0.187 0.136 0.134 0.195 0.134 0.171 0.134 0.125 0.133 0.168 0.134 0.171 0.134 0.133 0.172 0.133 0.161 0.135 0.135 0.133 0.196 0.134 0.162 0.129 0.135 0.124 0.21 0.187 0.135 0.134 0.124 0.134 0.249 0.135 0.134 0.134 0.133 0.133 0.263 0.135 0.134 0.136 0.137 0.134 0.251 0.135 0.129 0.135 0.136 0.147 0.25 0.133 0.127 0.133 0.131 0.149 0.248 0.134 0.136 0.134 0.134 0.184 0.191 0.132 0.134 0.134 0.135 0.251 0.131 0.133 0.134 0.134 0.136 0.264 0.135 0.134 0.134 0.135 0.176 0.194 0.135 0.135 0.133 0.127 0.245 0.134 0.135 0.134 0.134 0.135 0.256 0.135 0.133 0.134 0.134 0.134 0.263 0.134 0.135 0.134 0.135 0.134 0.262 0.124 0.134 0.133 0.135 0.144 0.256 0.135 0.134 0.125 0.134 0.152 0.246 0.136 0.134 0.125 0.136 0.165 0.236 0.134 0.134 0.134 0.133 0.199 0.188 0.125 0.134 0.134 0.135 0.25 0.134 0.134 0.134 0.135 0.137 0.235 0.135 0.135 0.135 0.134 0.143 0.197 0.135 0.135 0.134 0.153 0.181 0.195 0.135 0.134 0.136 0.18 0.164 0.198 0.134 0.135 0.17 0.134 0.145 0.195 0.135 0.135 0.198 0.128 0.181 0.135 0.134 0.134 0.2 0.145 0.199 0.135 0.127 0.153 0.187 0.18 0.135 0.125 0.134 0.146 0.194 0.207 0.135 0.129 0.135 0.171 0.134 0.208 0.133 0.134 0.126 0.161 0.135 0.209 0.134 0.134 0.185 0.135 0.133 0.209 0.133 0.186 0.133 0.133 0.152 0.194 0.164 0.134 0.136 0.136 0.147 0.2 0.199 0.13 0.134 0.134 0.181 0.134 0.199 0.134 0.134 0.145 0.2 0.17 0.133 0.134 0.134 0.143 0.202 0.199 0.134 0.127 0.135 0.169 0.136 0.161 0.133 0.136 0.135 0.18 0.184 0.134 0.134 0.134 0.178 0.127 0.199 0.136 0.134 0.134 0.208 0.156 0.189 0.135 0.135 0.174 0.133 0.147 0.192 0.134 0.141 0.204 0.135 0.18 0.135 0.134 0.153 0.188 0.154 0.187 0.136 0.134 0.181 0.135 0.158 0.187 0.135 0.151 0.193 0.127 0.18 0.134 0.136 0.152 0.188 0.15 0.19 0.135 0.135 0.19 0.134 0.164 0.135 0.134 0.136 0.196 0.133 0.2
9600,500,83.02602173898002,82.2,0.15923000000000023,0.251 0.131 0.131 0.139 0.139 0.202 0.182 0.138 0.139 0.138 0.151 0.248 0.135 0.138 0.139 0.14 0.243 0.133 0.138 0.138 0.133 0.162 0.248 0.139 0.137 0.139 0.139 0.249 0.138 0.139 0.138 0.138 0.225 0.13 0.138 0.137 0.138 0.138 0.255 0.129 0.138 0.139 0.137 0.16 0.232 0.14 0.139 0.137 0.139 0.225 0.138 0.139 0.131 0.139 0.139 0.259 0.13 0.137 0.138 0.137 0.165 0.229 0.133 0.138 0.138 0.138 0.235 0.138 0.138 0.138 0.138 0.154 0.253 0.138 0.139 0.137 0.14 0.246 0.14 0.13 0.138 0.138 0.209 0.194 0.138 0.141 0.139 0.197 0.193 0.137 0.138 0.14 0.188 0.172 0.139 0.138 0.138 0.15 0.228 0.192 0.139 0.137 0.138 0.188 0.184 0.139 0.13 0.138 0.193 0.144 0.196 0.14 0.14 0.196 0.138 0.195 0.138 0.137 0.19 0.139 0.171 0.138 0.138 0.138 0.209 0.157 0.191 0.139 0.139 0.194 0.139 0.193 0.138 0.132 0.19 0.137 0.164 0.19 0.141 0.191 0.14 0.139 0.191 0.138 0.19 0.132 0.138 0.162 0.19 0.195 0.138 0.138 0.137 0.195 0.184 0.14 0.138 0.138 0.166 0.131 0.216 0.138 0.138 0.137 0.205 0.203 0.14 0.14 0.139 0.191 0.186 0.139 0.138 0.138 0.163 0.182 0.203 0.139 0.14 0.139 0.191 0.201 0.138 0.138 0.138 0.193 0.191 0.139 0.138 0.138 0.18 0.146 0.205 0.139 0.138 0.177 0.139 0.178 0.14 0.138 0.143 0.206 0.16 0.186 0.139 0.138 0.19 0.138 0.197 0.138 0.139 0.184 0.137 0.195 0.139 0.139 0.158 0.193 0.196 0.138 0.138 0.138 0.194 0.196 0.139 0.137 0.139 0.179 0.182 0.137 0.138 0.132 0.138 0.204 0.192 0.138 0.138 0.139 0.175 0.189 0.137 0.139 0.138 0.137 0.206 0.198 0.129 0.139 0.138 0.174 0.169 0.138 0.138 0.139 0.138 0.172 0.213 0.14 0.139 0.138 0.192 0.151 0.2 0.139 0.14 0.19 0.139 0.201 0.139 0.139 0.191 0.139 0.19 0.141 0.139 0.192 0.138 0.165 0.187 0.139 0.192 0.138 0.138 0.2 0.139 0.18 0.139 0.14 0.19 0.139 0.16 0.192 0.141 0.191 0.138 0.139 0.189 0.138 0.174 0.138 0.138 0.161 0.193 0.166 0.192 0.138 0.138 0.183 0.138 0.196 0.138 0.138 0.19 0.139 0.189 0.138 0.138 0.185 0.137 0.153 0.201 0.138 0.177 0.138 0.14 0.18 0.138 0.145 0.197 0.139 0.151 0.199 0.139 0.189 0.139 0.139 0.201 0.139 0.189 0.138 0.138 0.187 0.138 0.183 0.138 0.138 0.152 0.199 0.175 0.138 0.137 0.14 0.182 0.138 0.169 0.138 0.139 0.139 0.216 0.173 0.139 0.137 0.139 0.159 0.237 0.138 0.138 0.137 0.139 0.249 0.139 0.138 0.138 0.138 0.243 0.138 0.138 0.137 0.14 0.187 0.202 0.139 0.138 0.138 0.158 0.255 0.138 0.138 0.138 0.134 0.246 0.14 0.14 0.138 0.138 0.198 0.192 0.138 0.128 0.137 0.143 0.26 0.139 0.138 0.138 0.139 0.239 0.139 0.138 0.139 0.139 0.159 0.254 0.139 0.137 0.138 0.138 0.252 0.138 0.138 0.14 0.128 0.217 0.193 0.14 0.142 0.139 0.201 0.19 0.138 0.138 0.138 0.196 0.193 0.134 0.138 0.137 0.183 0.158 0.193 0.139 0.138 0.185 0.138 0.183 0.137 0.138 0.146 0.205 0.168 0.139 0.138 0.139 0.169 0.201 0.19 0.138 0.139 0.139 0.186 0.186 0.138 0.138 0.138 0.198 0.166 0.137 0.14 0.139 0.171 0.203 0.19 0.135 0.137 0.14 0.2 0.191 0.138 0.139 0.137 0.199 0.176 0.139 0.139 0.139 0.163 0.247 0.141 0.141 0.129 0.14 0.224 0.138 0.138 0.139 0.138 0.151 0.261 0.141 0.14
9900,500,85.62058491832315,82.4,0.16413600000000006,0.233 0.141 0.142 0.137 0.142 0.25 0.135 0.141 0.142 0.142 0.253 0.141 0.131 0.141 0.131 0.223 0.143 0.142 0.141 0.141 0.143 0.269 0.142 0.143 0.143 0.143 0.258 0.144 0.134 0.143 0.142 0.256 0.143 0.143 0.143 0.143 0.257 0.144 0.144 0.144 0.142 0.256 0.142 0.142 0.142 0.142 0.254 0.142 0.142 0.143 0.143 0.256 0.143 0.142 0.143 0.143 0.25 0.142 0.143 0.143 0.144 0.246 0.142 0.143 0.142 0.143 0.235 0.142 0.141 0.142 0.142 0.243 0.142 0.143 0.143 0.142 0.256 0.141 0.142 0.143 0.143 0.248 0.141 0.142 0.143 0.142 0.259 0.143 0.144 0.143 0.142 0.258 0.144 0.145 0.141 0.142 0.248 0.143 0.143 0.142 0.142 0.258 0.144 0.142 0.143 0.143 0.257 0.143 0.142 0.142 0.142 0.246 0.144 0.142 0.142 0.142 0.25 0.142 0.142 0.142 0.143 0.256 0.142 0.142 0.142 0.142 0.254 0.142 0.143 0.141 0.143 0.243 0.142 0.142 0.142 0.141 0.256 0.138 0.142 0.141 0.143 0.258 0.142 0.143 0.142 0.143 0.258 0.143 0.175 0.143 0.142 0.217 0.144 0.141 0.142 0.142 0.251 0.143 0.141 0.141 0.142 0.254 0.142 0.142 0.142 0.143 0.258 0.142 0.143 0.142 0.143 0.251 0.143 0.142 0.142 0.142 0.258 0.143 0.143 0.143 0.142 0.257 0.142 0.144 0.144 0.143 0.257 0.143 0.143 0.142 0.143 0.258 0.144 0.141 0.142 0.146 0.259 0.142 0.143 0.141 0.142 0.254 0.143 0.143 0.144 0.143 0.248 0.144 0.137 0.142 0.142 0.258 0.144 0.142 0.141 0.142 0.255 0.143 0.143 0.145 0.142 0.254 0.143 0.143 0.141 0.143 0.26 0.133 0.142 0.142 0.143 0.249 0.142 0.144 0.142 0.143 0.259 0.142 0.143 0.142 0.141 0.246 0.143 0.142 0.143 0.141 0.257 0.138 0.144 0.144 0.141 0.253 0.142 0.142 0.142 0.142 0.252 0.143 0.141 0.142 0.133 0.254 0.142 0.143 0.143 0.132 0.256 0.141 0.143 0.144 0.143 0.257 0.143 0.142 0.141 0.142 0.252 0.143 0.141 0.141 0.142 0.253 0.142 0.142 0.141 0.142 0.253 0.143 0.141 0.142 0.142 0.255 0.142 0.142 0.143 0.141 0.248 0.142 0.143 0.143 0.142 0.256 0.141 0.142 0.141 0.143 0.255 0.132 0.145 0.142 0.142 0.25 0.144 0.142 0.142 0.142 0.247 0.143 0.143 0.142 0.142 0.254 0.134 0.142 0.142 0.143 0.254 0.143 0.143 0.141 0.141 0.255 0.142 0.141 0.142 0.142 0.257 0.143 0.142 0.141 0.142 0.248 0.141 0.144 0.135 0.141 0.254 0.141 0.142 0.143 0.143 0.259 0.143 0.141 0.142 0.134 0.254 0.143 0.142 0.143 0.142 0.255 0.142 0.142 0.143 0.142 0.253 0.142 0.141 0.143 0.142 0.251 0.142 0.143 0.141 0.141 0.249 0.143 0.142 0.143 0.142 0.255 0.141 0.144 0.141 0.133 0.258 0.143 0.143 0.141 0.143 0.243 0.143 0.142 0.143 0.142 0.256 0.142 0.142 0.142 0.144 0.243 0.142 0.141 0.142 0.142 0.257 0.142 0.142 0.144 0.142 0.253 0.142 0.141 0.143 0.142 0.252 0.142 0.142 0.142 0.142 0.257 0.143 0.142 0.143 0.142 0.244 0.141 0.142 0.141 0.142 0.254 0.142 0.142 0.141 0.142 0.251 0.142 0.142 0.142 0.144 0.256 0.143 0.142 0.142 0.142 0.244 0.142 0.142 0.143 0.141 0.252 0.14 0.142 0.144 0.142 0.25 0.142 0.141 0.141 0.142 0.255 0.142 0.143 0.143 0.142 0.255 0.142 0.142 0.142 0.143 0.259 0.142 0.133 0.143 0.144 0.258 0.141 0.142 0.141 0.142 0.248 0.144 0.142 0.142 0.141 0.255 0.142 0.142 0.142 0.143 0.254 0.142 0.143 0.143 0.142 0.248 0.142 0.144 0.143
10200,500,88.21514809766627,86.6,0.16572000000000026,0.258 0.146 0.145 0.147 0.137 0.244 0.147 0.14 0.146 0.143 0.243 0.146 0.146 0.145 0.14 0.235 0.145 0.143 0.145 0.146 0.24 0.148 0.146 0.147 0.147 0.23 0.145 0.146 0.145 0.146 0.279 0.146 0.145 0.146 0.146 0.255 0.138 0.147 0.146 0.146 0.246 0.146 0.146 0.145 0.146 0.26 0.146 0.147 0.145 0.146 0.238 0.146 0.146 0.148 0.143 0.234 0.135 0.146 0.145 0.146 0.248 0.146 0.145 0.148 0.145 0.244 0.146 0.147 0.146 0.145 0.234 0.146 0.146 0.146 0.147 0.234 0.147 0.146 0.145 0.147 0.234 0.145 0.145 0.146 0.147 0.23 0.146 0.147 0.146 0.146 0.262 0.146 0.146 0.147 0.147 0.263 0.146 0.147 0.145 0.146 0.257 0.147 0.146 0.146 0.147 0.243 0.138 0.146 0.146 0.147 0.235 0.145 0.146 0.146 0.147 0.232 0.147 0.145 0.146 0.147 0.264 0.147 0.149 0.146 0.145 0.262 0.146 0.146 0.146 0.147 0.246 0.145 0.146 0.145 0.146 0.237 0.147 0.146 0.147 0.147 0.233 0.146 0.147 0.146 0.146 0.234 0.149 0.146 0.146 0.145 0.229 0.146 0.147 0.145 0.146 0.232 0.145 0.146 0.148 0.146 0.232 0.146 0.147 0.147 0.146 0.234 0.145 0.146 0.147 0.146 0.234 0.144 0.147 0.147 0.146 0.235 0.146 0.145 0.147 0.146 0.236 0.146 0.146 0.145 0.146 0.279 0.144 0.147 0.146 0.147 0.26 0.147 0.146 0.145 0.146 0.235 0.146 0.146 0.146 0.147 0.25 0.147 0.146 0.147 0.145 0.243 0.145 0.146 0.146 0.147 0.234 0.147 0.146 0.146 0.147 0.234 0.145 0.146 0.145 0.146 0.229 0.146 0.146 0.147 0.145 0.234 0.146 0.146 0.147 0.146 0.235 0.145 0.146 0.147 0.146 0.264 0.136 0.147 0.145 0.146 0.239 0.148 0.145 0.147 0.146 0.244 0.147 0.146 0.149 0.145 0.256 0.145 0.147 0.146 0.146 0.244 0.146 0.146 0.146 0.146 0.235 0.146 0.145 0.146 0.145 0.232 0.147 0.146 0.147 0.145 0.23 0.146 0.146 0.146 0.146 0.233 0.147 0.146 0.149 0.146 0.232 0.146 0.146 0.146 0.146 0.259 0.146 0.146 0.146 0.145 0.239 0.145 0.146 0.146 0.146 0.255 0.145 0.146 0.147 0.146 0.251 0.149 0.145 0.145 0.146 0.245 0.146 0.147 0.146 0.147 0.234 0.146 0.147 0.146 0.146 0.234 0.145 0.139 0.146 0.147 0.231 0.146 0.146 0.146 0.146 0.28 0.146 0.145 0.146 0.146 0.256 0.147 0.145 0.146 0.145 0.263 0.145 0.147 0.146 0.148 0.245 0.146 0.146 0.146 0.146 0.235 0.147 0.145 0.146 0.146 0.229 0.145 0.147 0.147 0.147 0.233 0.146 0.146 0.147 0.146 0.234 0.146 0.146 0.146 0.146 0.231 0.146 0.146 0.147 0.147 0.225 0.146 0.147 0.146 0.147 0.264 0.146 0.147 0.146 0.146 0.245 0.146 0.147 0.147 0.147 0.253 0.145 0.147 0.147 0.148 0.234 0.147 0.146 0.146 0.146 0.258 0.145 0.147 0.145 0.147 0.26 0.148 0.145 0.146 0.145 0.245 0.146 0.147 0.145 0.146 0.235 0.146 0.147 0.146 0.146 0.299 0.145 0.145 0.148 0.146 0.245 0.146 0.146 0.145 0.146 0.243 0.146 0.146 0.147 0.145 0.234 0.146 0.146 0.147 0.147 0.226 0.145 0.146 0.145 0.146 0.234 0.145 0.149 0.146 0.146 0.282 0.146 0.148 0.146 0.145 0.255 0.147 0.148 0.147 0.147 0.241 0.147 0.146 0.147 0.145 0.233 0.146 0.147 0.145 0.146 0.278 0.146 0.146 0.146 0.147 0.261 0.146 0.147 0.146 0.146 0.239 0.147 0.145 0.146 0.149 0.231 0.146 0.146 0.147 0.146 0.234 0.146 0.145 0.145 0.147 0.279 0.146 0.145 0.146 0.146 0.258 0.148 0.146 0.146 0.146
10500,500,90.8097112770094,91.2,0.17120600000000052,0.261 0.15 0.151 0.14 0.149 0.256 0.15 0.15 0.152 0.151 0.308 0.15 0.15 0.15 0.151 0.231 0.15 0.149 0.149 0.151 0.259 0.149 0.147 0.15 0.15 0.262 0.15 0.15 0.148 0.149 0.234 0.15 0.15 0.15 0.15 0.281 0.149 0.149 0.15 0.149 0.251 0.151 0.152 0.15 0.151 0.221 0.15 0.149 0.152 0.15 0.233 0.144 0.151 0.151 0.151 0.265 0.15 0.15 0.151 0.151 0.243 0.15 0.151 0.151 0.151 0.23 0.152 0.151 0.151 0.151 0.227 0.15 0.15 0.149 0.149 0.259 0.15 0.15 0.15 0.151 0.279 0.152 0.15 0.149 0.149 0.284 0.15 0.15 0.15 0.151 0.256 0.15 0.152 0.15 0.151 0.232 0.15 0.151 0.149 0.152 0.283 0.151 0.15 0.149 0.151 0.233 0.15 0.151 0.15 0.15 0.237 0.15 0.15 0.149 0.15 0.278 0.149 0.151 0.152 0.15 0.245 0.151 0.15 0.15 0.151 0.268 0.15 0.152 0.151 0.15 0.281 0.149 0.15 0.149 0.151 0.278 0.151 0.151 0.152 0.149 0.237 0.151 0.149 0.151 0.15 0.277 0.15 0.15 0.145 0.153 0.243 0.15 0.152 0.152 0.15 0.265 0.153 0.149 0.151 0.15 0.223 0.15 0.15 0.151 0.15 0.234 0.153 0.15 0.152 0.15 0.281 0.151 0.15 0.15 0.15 0.228 0.151 0.151 0.149 0.152 0.283 0.152 0.15 0.148 0.149 0.25 0.153 0.153 0.151 0.15 0.228 0.151 0.152 0.15 0.149 0.304 0.15 0.151 0.151 0.15 0.263 0.149 0.15 0.15 0.15 0.256 0.151 0.151 0.15 0.152 0.288 0.15 0.151 0.149 0.15 0.248 0.151 0.151 0.15 0.15 0.275 0.151 0.151 0.15 0.15 0.237 0.15 0.151 0.151 0.149 0.302 0.15 0.15 0.15 0.151 0.232 0.151 0.149 0.15 0.149 0.262 0.15 0.15 0.149 0.15 0.259 0.15 0.149 0.151 0.15 0.278 0.15 0.151 0.15 0.149 0.261 0.149 0.15 0.151 0.151 0.283 0.151 0.149 0.151 0.15 0.244 0.15 0.151 0.151 0.15 0.259 0.151 0.15 0.149 0.151 0.273 0.151 0.149 0.15 0.15 0.278 0.15 0.149 0.15 0.149 0.247 0.151 0.151 0.149 0.149 0.286 0.151 0.152 0.15 0.149 0.246 0.15 0.15 0.15 0.15 0.283 0.151 0.15 0.15 0.151 0.23 0.15 0.15 0.149 0.15 0.236 0.15 0.15 0.151 0.151 0.271 0.149 0.151 0.149 0.152 0.244 0.151 0.151 0.151 0.15 0.239 0.151 0.149 0.151 0.149 0.235 0.151 0.151 0.149 0.151 0.228 0.15 0.15 0.15 0.15 0.257 0.149 0.149 0.15 0.151 0.238 0.15 0.151 0.15 0.149 0.233 0.15 0.15 0.151 0.152 0.304 0.15 0.149 0.151 0.149 0.237 0.151 0.151 0.151 0.15 0.278 0.153 0.149 0.15 0.15 0.245 0.15 0.15 0.151 0.151 0.282 0.15 0.149 0.148 0.15 0.247 0.15 0.148 0.15 0.149 0.278 0.15 0.151 0.152 0.15 0.237 0.15 0.15 0.151 0.15 0.247 0.151 0.149 0.15 0.149 0.237 0.15 0.15 0.151 0.15 0.232 0.151 0.15 0.149 0.15 0.258 0.15 0.149 0.15 0.15 0.238 0.15 0.15 0.149 0.15 0.24 0.151 0.152 0.149 0.149 0.233 0.15 0.15 0.15 0.149 0.23 0.15 0.15 0.15 0.149 0.258 0.149 0.149 0.151 0.15 0.238 0.15 0.15 0.15 0.149 0.235 0.15 0.151 0.151 0.15 0.233 0.15 0.15 0.149 0.149 0.233 0.15 0.15 0.151 0.154 0.292 0.152 0.149 0.149 0.15 0.238 0.151 0.152 0.15 0.149 0.295 0.15 0.151 0.149 0.151 0.232 0.15 0.149 0.15 0.15 0.261 0.15 0.151 0.151 0.15 0.265 0.151 0.15 0.149 0.151 0.273 0.149 0.15 0.151 0.149 0.259 0.151 0.151 0.15 0.15
10800,500,93.40427445635252,94.2,0.1780960000000003,0.255 0.146 0.153 0.155 0.154 0.276 0.155 0.153 0.154 0.154 0.229 0.154 0.155 0.156 0.154 0.289 0.154 0.155 0.153 0.154 0.237 0.153 0.154 0.155 0.157 0.268 0.154 0.154 0.153 0.154 0.299 0.155 0.153 0.154 0.154 0.303 0.154 0.154 0.154 0.154 0.288 0.154 0.154 0.155 0.153 0.238 0.154 0.153 0.153 0.153 0.266 0.154 0.154 0.155 0.154 0.306 0.155 0.154 0.154 0.154 0.289 0.156 0.154 0.154 0.154 0.243 0.155 0.154 0.154 0.154 0.291 0.156 0.155 0.154 0.154 0.295 0.153 0.154 0.154 0.153 0.24 0.153 0.154 0.153 0.154 0.272 0.154 0.155 0.157 0.155 0.276 0.153 0.154 0.156 0.153 0.224 0.153 0.153 0.154 0.154 0.297 0.152 0.154 0.154 0.154 0.285 0.154 0.155 0.154 0.154 0.266 0.154 0.156 0.154 0.154 0.273 0.153 0.154 0.153 0.154 0.303 0.154 0.154 0.154 0.154 0.281 0.154 0.156 0.154 0.154 0.234 0.156 0.153 0.154 0.158 0.28 0.154 0.155 0.155 0.153 0.286 0.154 0.154 0.153 0.154 0.269 0.154 0.155 0.157 0.154 0.261 0.154 0.154 0.154 0.171 0.239 0.154 0.154 0.154 0.154 0.193 0.155 0.153 0.155 0.203 0.228 0.154 0.154 0.153 0.222 0.199 0.155 0.154 0.155 0.185 0.234 0.154 0.155 0.189 0.153 0.196 0.154 0.154 0.204 0.153 0.223 0.155 0.154 0.222 0.156 0.234 0.154 0.153 0.218 0.154 0.238 0.152 0.157 0.214 0.156 0.238 0.153 0.164 0.211 0.156 0.237 0.153 0.165 0.21 0.155 0.238 0.153 0.166 0.209 0.156 0.237 0.153 0.168 0.204 0.154 0.237 0.153 0.162 0.211 0.153 0.238 0.152 0.162 0.212 0.157 0.237 0.153 0.162 0.207 0.154 0.188 0.154 0.155 0.187 0.155 0.231 0.153 0.181 0.155 0.155 0.217 0.153 0.207 0.154 0.153 0.23 0.16 0.216 0.157 0.154 0.233 0.161 0.214 0.156 0.152 0.238 0.163 0.207 0.154 0.153 0.185 0.154 0.187 0.154 0.154 0.234 0.185 0.154 0.156 0.155 0.192 0.209 0.154 0.155 0.156 0.222 0.228 0.154 0.154 0.154 0.227 0.184 0.153 0.155 0.154 0.196 0.223 0.153 0.155 0.168 0.203 0.226 0.154 0.154 0.162 0.216 0.224 0.153 0.154 0.153 0.221 0.23 0.152 0.154 0.155 0.22 0.188 0.154 0.155 0.153 0.186 0.184 0.153 0.155 0.156 0.272 0.154 0.154 0.153 0.156 0.269 0.152 0.155 0.153 0.153 0.3 0.155 0.155 0.155 0.153 0.262 0.154 0.154 0.155 0.154 0.261 0.155 0.154 0.154 0.156 0.276 0.154 0.155 0.153 0.156 0.291 0.154 0.153 0.154 0.153 0.24 0.155 0.154 0.153 0.155 0.252 0.154 0.154 0.154 0.153 0.261 0.152 0.155 0.153 0.182 0.251 0.154 0.153 0.154 0.152 0.279 0.153 0.154 0.154 0.154 0.233 0.153 0.153 0.154 0.153 0.293 0.155 0.154 0.155 0.155 0.297 0.153 0.155 0.154 0.154 0.313 0.154 0.154 0.155 0.155 0.264 0.155 0.153 0.153 0.154 0.225 0.154 0.153 0.153 0.154 0.296 0.154 0.153 0.155 0.154 0.309 0.153 0.155 0.156 0.154 0.308 0.152 0.154 0.154 0.153 0.289 0.154 0.155 0.153 0.155 0.239 0.155 0.154 0.155 0.165 0.29 0.152 0.155 0.157 0.164 0.241 0.155 0.155 0.155 0.155 0.256 0.155 0.154 0.153 0.183 0.275 0.156 0.154 0.153 0.155 0.292 0.154 0.153 0.155 0.154 0.298 0.152 0.154 0.154 0.154 0.277 0.153 0.154 0.153 0.154 0.269 0.154 0.156 0.155 0.155 0.26 0.154 0.154 0.155 0.173 0.284 0.154 0.154 0.155 0.153 0.27 0.154 0.155 0.152 0.154 0.234 0.155 0.155 0.154 0.157 0.276 0.155 0.156 0.155 0.154
11100,500,95.99883763569565,97.2,0.18322599999999983,0.277 0.158 0.158 0.158 0.157 0.295 0.158 0.159 0.158 0.17 0.283 0.158 0.158 0.158 0.167 0.277 0.158 0.159 0.159 0.169 0.29 0.157 0.158 0.159 0.187 0.269 0.158 0.158 0.148 0.175 0.277 0.158 0.158 0.158 0.17 0.283 0.159 0.158 0.159 0.169 0.244 0.157 0.157 0.158 0.159 0.294 0.157 0.159 0.159 0.159 0.3 0.159 0.159 0.159 0.17 0.282 0.158 0.158 0.158 0.165 0.281 0.158 0.158 0.158 0.167 0.259 0.158 0.159 0.158 0.158 0.283 0.157 0.158 0.158 0.158 0.292 0.158 0.158 0.16 0.158 0.293 0.158 0.158 0.158 0.157 0.274 0.158 0.159 0.158 0.157 0.3 0.158 0.158 0.158 0.16 0.303 0.159 0.159 0.157 0.159 0.292 0.159 0.157 0.159 0.157 0.26 0.159 0.158 0.158 0.157 0.243 0.156 0.158 0.158 0.229 0.225 0.158 0.158 0.157 0.221 0.225 0.158 0.157 0.165 0.217 0.23 0.157 0.16 0.175 0.214 0.22 0.159 0.158 0.172 0.212 0.218 0.157 0.159 0.166 0.214 0.215 0.158 0.157 0.16 0.217 0.212 0.159 0.159 0.161 0.223 0.221 0.158 0.158 0.162 0.216 0.218 0.158 0.158 0.163 0.215 0.222 0.158 0.158 0.169 0.213 0.221 0.158 0.159 0.169 0.213 0.221 0.158 0.158 0.168 0.213 0.216 0.159 0.157 0.165 0.219 0.202 0.159 0.157 0.159 0.229 0.222 0.157 0.16 0.155 0.229 0.219 0.158 0.158 0.157 0.227 0.2 0.158 0.158 0.158 0.188 0.228 0.159 0.157 0.202 0.158 0.237 0.159 0.158 0.228 0.163 0.217 0.159 0.158 0.226 0.177 0.207 0.16 0.16 0.221 0.185 0.218 0.156 0.181 0.196 0.165 0.219 0.158 0.189 0.211 0.199 0.158 0.158 0.159 0.233 0.214 0.157 0.16 0.158 0.227 0.245 0.157 0.158 0.174 0.202 0.237 0.158 0.158 0.194 0.158 0.19 0.158 0.159 0.209 0.188 0.221 0.157 0.2 0.16 0.158 0.216 0.158 0.186 0.158 0.158 0.191 0.169 0.214 0.159 0.205 0.158 0.157 0.227 0.158 0.24 0.16 0.174 0.203 0.16 0.227 0.158 0.185 0.202 0.171 0.22 0.157 0.19 0.158 0.158 0.241 0.157 0.19 0.158 0.157 0.242 0.208 0.157 0.157 0.158 0.254 0.209 0.158 0.16 0.158 0.259 0.197 0.157 0.158 0.158 0.259 0.159 0.159 0.157 0.157 0.288 0.159 0.159 0.159 0.157 0.271 0.157 0.158 0.158 0.157 0.19 0.156 0.158 0.157 0.212 0.22 0.158 0.158 0.158 0.22 0.219 0.159 0.158 0.16 0.216 0.201 0.158 0.158 0.158 0.235 0.217 0.157 0.158 0.157 0.229 0.196 0.159 0.157 0.157 0.19 0.234 0.158 0.158 0.204 0.157 0.24 0.156 0.158 0.226 0.158 0.224 0.158 0.157 0.225 0.166 0.219 0.158 0.162 0.221 0.175 0.216 0.159 0.175 0.203 0.171 0.22 0.157 0.191 0.158 0.16 0.237 0.158 0.189 0.161 0.158 0.245 0.207 0.16 0.158 0.158 0.25 0.211 0.159 0.158 0.157 0.234 0.211 0.158 0.16 0.168 0.234 0.201 0.157 0.157 0.168 0.245 0.202 0.159 0.158 0.18 0.255 0.157 0.157 0.157 0.157 0.263 0.158 0.158 0.157 0.158 0.244 0.157 0.156 0.157 0.189 0.218 0.158 0.158 0.191 0.157 0.24 0.157 0.158 0.191 0.158 0.244 0.157 0.21 0.157 0.157 0.188 0.157 0.19 0.158 0.157 0.221 0.189 0.157 0.158 0.158 0.237 0.187 0.158 0.158 0.159 0.29 0.158 0.158 0.158 0.156 0.298 0.158 0.159 0.159 0.159 0.294 0.159 0.157 0.157 0.158 0.29 0.159 0.158 0.157 0.158 0.295 0.158 0.157 0.157 0.159 0.295 0.157 0.158 0.159 0.158 0.284 0.157 0.158 0.158 0.158 0.286 0.158 0.158 0.16 0.159 0.282 0.159
11400,500,98.59340081503878,98.0,0.18790199999999985,0.3 0.162 0.161 0.164 0.196 0.232 0.161 0.159 0.162 0.193 0.19 0.163 0.163 0.184 0.277 0.162 0.162 0.164 0.182 0.276 0.163 0.16 0.163 0.19 0.253 0.162 0.161 0.162 0.226 0.218 0.164 0.162 0.162 0.265 0.161 0.163 0.162 0.161 0.288 0.163 0.162 0.162 0.177 0.275 0.162 0.163 0.162 0.189 0.255 0.163 0.162 0.163 0.216 0.215 0.163 0.162 0.161 0.287 0.162 0.163 0.161 0.163 0.302 0.161 0.162 0.163 0.196 0.233 0.162 0.161 0.164 0.268 0.164 0.162 0.161 0.163 0.293 0.162 0.163 0.162 0.164 0.277 0.162 0.163 0.161 0.19 0.276 0.163 0.162 0.162 0.181 0.277 0.161 0.162 0.162 0.187 0.272 0.162 0.161 0.162 0.18 0.263 0.162 0.161 0.162 0.191 0.28 0.162 0.163 0.161 0.187 0.259 0.162 0.164 0.161 0.214 0.217 0.163 0.161 0.162 0.298 0.162 0.164 0.161 0.162 0.292 0.162 0.164 0.161 0.183 0.274 0.162 0.162 0.161 0.188 0.276 0.162 0.161 0.162 0.187 0.266 0.163 0.162 0.161 0.205 0.223 0.161 0.164 0.161 0.296 0.163 0.162 0.162 0.161 0.293 0.163 0.162 0.164 0.174 0.279 0.163 0.163 0.162 0.188 0.275 0.164 0.161 0.162 0.191 0.249 0.162 0.166 0.161 0.217 0.208 0.164 0.163 0.163 0.293 0.164 0.163 0.166 0.165 0.28 0.164 0.163 0.162 0.184 0.255 0.162 0.161 0.162 0.207 0.222 0.161 0.162 0.162 0.297 0.163 0.163 0.162 0.163 0.29 0.162 0.163 0.163 0.19 0.27 0.161 0.164 0.16 0.175 0.279 0.162 0.163 0.161 0.186 0.26 0.162 0.162 0.161 0.203 0.224 0.162 0.162 0.162 0.297 0.162 0.163 0.162 0.162 0.295 0.163 0.163 0.162 0.163 0.281 0.162 0.161 0.164 0.179 0.28 0.163 0.163 0.164 0.19 0.223 0.163 0.162 0.163 0.231 0.214 0.163 0.163 0.207 0.182 0.204 0.163 0.162 0.24 0.214 0.161 0.162 0.161 0.245 0.216 0.162 0.162 0.199 0.165 0.22 0.16 0.163 0.245 0.205 0.163 0.163 0.162 0.243 0.224 0.162 0.161 0.176 0.254 0.162 0.163 0.162 0.161 0.285 0.162 0.162 0.163 0.181 0.263 0.161 0.162 0.161 0.189 0.254 0.163 0.162 0.161 0.214 0.217 0.163 0.162 0.164 0.296 0.161 0.162 0.162 0.162 0.291 0.162 0.162 0.162 0.19 0.258 0.162 0.162 0.163 0.227 0.207 0.163 0.162 0.162 0.297 0.164 0.163 0.163 0.171 0.281 0.164 0.162 0.162 0.196 0.224 0.161 0.162 0.163 0.285 0.161 0.162 0.162 0.162 0.309 0.161 0.162 0.161 0.187 0.269 0.163 0.167 0.162 0.243 0.201 0.165 0.163 0.176 0.268 0.164 0.163 0.166 0.196 0.232 0.162 0.164 0.164 0.277 0.162 0.164 0.164 0.163 0.29 0.165 0.164 0.162 0.176 0.279 0.164 0.163 0.163 0.207 0.221 0.163 0.164 0.164 0.301 0.165 0.169 0.164 0.165 0.279 0.163 0.165 0.163 0.186 0.272 0.161 0.163 0.16 0.177 0.274 0.162 0.161 0.164 0.176 0.216 0.164 0.162 0.163 0.233 0.221 0.161 0.164 0.17 0.218 0.225 0.161 0.163 0.187 0.208 0.222 0.164 0.16 0.199 0.168 0.22 0.161 0.162 0.194 0.161 0.233 0.162 0.212 0.163 0.169 0.222 0.175 0.207 0.161 0.192 0.222 0.213 0.162 0.161 0.176 0.244 0.208 0.161 0.16 0.206 0.177 0.216 0.161 0.161 0.239 0.2 0.162 0.161 0.164 0.23 0.237 0.159 0.164 0.204 0.161 0.23 0.161 0.161 0.25 0.199 0.162 0.161 0.162 0.242 0.231 0.161 0.162 0.179 0.221 0.213 0.163 0.161 0.213 0.182 0.206 0.163 0.163 0.241 0.217 0.163 0.162 0.167 0.234 0.219 0.163 0.163 0.199 0.169
11700,500,101.1879639943819,100.0,0.18918800000000005,0.268 0.154 0.164 0.164 0.158 0.297 0.162 0.164 0.163 0.173 0.275 0.164 0.164 0.165 0.212 0.217 0.166 0.165 0.164 0.293 0.161 0.166 0.167 0.175 0.28 0.164 0.167 0.164 0.221 0.217 0.165 0.166 0.165 0.292 0.165 0.165 0.165 0.196 0.263 0.165 0.165 0.17 0.274 0.166 0.164 0.163 0.173 0.282 0.165 0.165 0.165 0.232 0.196 0.165 0.164 0.164 0.29 0.152 0.165 0.165 0.164 0.293 0.163 0.165 0.164 0.215 0.218 0.164 0.166 0.164 0.3 0.165 0.165 0.163 0.18 0.274 0.163 0.164 0.163 0.217 0.221 0.166 0.165 0.165 0.278 0.165 0.165 0.163 0.18 0.272 0.166 0.165 0.164 0.2 0.275 0.165 0.165 0.165 0.222 0.211 0.163 0.164 0.165 0.298 0.163 0.164 0.165 0.163 0.278 0.165 0.164 0.165 0.205 0.251 0.164 0.163 0.164 0.244 0.164 0.162 0.164 0.164 0.276 0.164 0.164 0.164 0.209 0.218 0.164 0.163 0.164 0.295 0.164 0.165 0.163 0.168 0.282 0.164 0.164 0.165 0.209 0.219 0.163 0.165 0.165 0.299 0.164 0.164 0.165 0.177 0.277 0.165 0.166 0.165 0.226 0.218 0.163 0.164 0.164 0.268 0.158 0.164 0.163 0.164 0.297 0.164 0.164 0.164 0.214 0.223 0.165 0.165 0.166 0.267 0.165 0.156 0.163 0.164 0.273 0.165 0.164 0.164 0.177 0.224 0.164 0.166 0.173 0.221 0.224 0.165 0.166 0.205 0.189 0.225 0.165 0.178 0.215 0.215 0.165 0.166 0.197 0.165 0.244 0.164 0.165 0.226 0.189 0.207 0.165 0.199 0.165 0.195 0.219 0.166 0.225 0.165 0.22 0.165 0.189 0.219 0.196 0.166 0.165 0.175 0.219 0.242 0.167 0.165 0.215 0.185 0.222 0.166 0.2 0.164 0.18 0.214 0.164 0.191 0.164 0.173 0.222 0.215 0.164 0.164 0.196 0.166 0.223 0.164 0.163 0.196 0.166 0.228 0.154 0.221 0.164 0.18 0.219 0.199 0.163 0.165 0.178 0.216 0.223 0.165 0.165 0.205 0.184 0.222 0.164 0.168 0.226 0.216 0.164 0.164 0.187 0.211 0.227 0.164 0.165 0.209 0.187 0.214 0.164 0.164 0.223 0.218 0.163 0.164 0.187 0.215 0.223 0.164 0.163 0.199 0.174 0.226 0.165 0.164 0.225 0.204 0.163 0.165 0.166 0.226 0.244 0.164 0.163 0.207 0.165 0.233 0.164 0.163 0.226 0.2 0.166 0.163 0.169 0.224 0.235 0.163 0.163 0.204 0.164 0.24 0.166 0.167 0.226 0.2 0.163 0.165 0.167 0.225 0.222 0.163 0.165 0.18 0.206 0.213 0.164 0.165 0.197 0.165 0.233 0.165 0.165 0.233 0.207 0.163 0.164 0.163 0.23 0.204 0.163 0.164 0.167 0.226 0.223 0.164 0.164 0.193 0.167 0.228 0.163 0.165 0.194 0.168 0.229 0.165 0.214 0.164 0.19 0.198 0.19 0.217 0.165 0.229 0.163 0.203 0.164 0.177 0.224 0.164 0.224 0.163 0.208 0.163 0.176 0.216 0.165 0.243 0.163 0.215 0.166 0.175 0.225 0.179 0.218 0.154 0.204 0.165 0.17 0.222 0.166 0.249 0.163 0.219 0.165 0.17 0.226 0.181 0.216 0.164 0.219 0.152 0.185 0.202 0.159 0.242 0.165 0.214 0.165 0.172 0.225 0.195 0.164 0.165 0.173 0.222 0.24 0.161 0.16 0.22 0.166 0.226 0.165 0.179 0.216 0.198 0.165 0.164 0.183 0.225 0.234 0.162 0.164 0.219 0.153 0.224 0.163 0.164 0.229 0.2 0.165 0.164 0.172 0.224 0.191 0.165 0.165 0.167 0.283 0.164 0.164 0.165 0.195 0.231 0.162 0.164 0.165 0.288 0.163 0.165 0.163 0.164 0.312 0.162 0.163 0.165 0.216 0.229 0.164 0.164 0.164 0.271 0.165 0.153 0.163 0.164 0.29 0.165 0.164 0.164 0.186 0.271 0.164 0.166 0.164 0.207 0.265 0.165

==> attacker_attacks.csv <==
%% LaTeX2e file `attacker_attacks.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/26.
%%
case, defender, attacker
p=0, -950, 767
p=1, 203, -742
p uniform, -385, 32
p optimal, -292, -94


==> attacker_defender_game.csv <==
case; defender; attacker
$\vec{p}^\text{ND}$ vs.\\ $\vec{a}=\vec{1}$; -995; 870
$\vec{p}^\text{ND}$ vs.\\ $\vec{a}=\vec{0}$; -41; 0
$\vec{p}^\text{D}$ vs.\\ $\vec{a}=\vec{1}$; -161; -3
$\vec{p}^\text{D}$ vs.\\ $\vec{a}=\vec{0}$; -67; 0


==> attacker_not_attack.csv <==
%% LaTeX2e file `attacker_not_attack.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/26.
%%
case, defender, attacker
p=0, 0, 0
p=1, -353, 0
p uniform, -176, 0
p optimal, -199, 0


==> optimal_utilities.csv <==
%% LaTeX2e file `optimal_utilities.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2021/09/26.
%%
case, defender, attacker
p=0, -950, 767
p=1, -353, 0
p uniform, -385, 32
p optimal, -199, 0

